Probabilistic Byzantine Fault Tolerance (Extended Version)

Consensus is a fundamental building block for constructing reliable and fault-tolerant distributed services. Many Byzantine fault-tolerant consensus protocols designed for partially synchronous systems adopt a pessimistic approach when dealing with adversaries, ensuring safety in a deterministic way even under the worst-case scenarios that adversaries can create. Following this approach typically results in either an increase in the message complexity (e.g., PBFT) or an increase in the number of communication steps (e.g., HotStuff). In practice, however, adversaries are not as powerful as the ones assumed by these protocols. Furthermore, it might suffice to ensure safety and liveness properties with high probability. In order to accommodate more realistic and optimistic adversaries and improve the scalability of the BFT consensus, we propose ProBFT (Probabilistic Byzantine Fault Tolerance). ProBFT is a leader-based probabilistic consensus protocol with a message complexity of $O(n\sqrt{n})$ and an optimal number of communication steps that tolerates Byzantine faults in permissioned partially synchronous systems. It is built on top of well-known primitives, such as probabilistic Byzantine quorums and verifiable random functions. ProBFT guarantees safety and liveness with high probabilities even with faulty leaders, as long as a supermajority of replicas is correct, and using only a fraction of messages employed in PBFT (e.g., $20\%$). We provide a detailed description of ProBFT's protocol and its analysis.

==> temp/temp.txt <==
% \documentclass[sigconf]{acmart}
\documentclass[acmsmall,nonacm]{acmart}
\input{packages}

\makeatletter
\def\@ACM@checkaffil{
    \if@ACM@instpresent\else
    \ClassWarningNoLine{\@classname}{No institution present for an affiliation}%
    \fi
    \if@ACM@citypresent\else
    \ClassWarningNoLine{\@classname}{No city present for an affiliation}%
    \fi
    \if@ACM@countrypresent\else
        \ClassWarningNoLine{\@classname}{No country present for an affiliation}%
    \fi
}
\makeatother

\setcopyright{acmlicensed}
\copyrightyear{2024 ACM}
\acmYear{2024}
\acmDOI{XXXXXXX.XXXXXXX}

\acmConference[PODC '24]{ACM Symposium on Principles of Distributed Computing}{June 17--21,
  2024}{Nantes, France}

% \acmISBN{978-1-4503-XXXX-X/18/06}

% \author{Diogo Avelãs\textsuperscript{1}, Hasan Heydari\textsuperscript{1}, Eduardo Alchieri\textsuperscript{2}, Tobias Distler\textsuperscript{3}, Alysson Bessani\textsuperscript{1}}
% % \authornote{Both authors contributed equally to this research.}
% \affiliation{\institution{\textsuperscript{1}LASIGE, Faculdade de Ciências, Universidade de Lisboa, Portugal}\country{}}
% \affiliation{\institution{\textsuperscript{2}Universidade de Brasilia, Brasília, Brasil}\country{}}
% \affiliation{\institution{\textsuperscript{3}Friedrich-Alexander-Universität, Erlangen-Nürnberg, Germany}\country{}}
% \email{{dinoroba@proton.me}, {hheydari@ciencias.ulisboa.pt}, {alchieri@unb.br}, {distler@cs.fau.de}, {anbessani@ciencias.ulisboa.pt}}

\author{Diogo Avelãs}
\authornote{Both authors contributed equally to this research.}
\affiliation{
  \institution{LASIGE, Faculdade de Ciências, Universidade de Lisboa, Portugal}
  % \city{Lisbon}
  % \country{}
  }
\email{dinoroba@proton.me}
\orcid{https://orcid.org/0009-0004-5838-1667}

\author{Hasan Heydari}
\authornotemark[1]
\affiliation{
  \institution{LASIGE, Faculdade de Ciências, Universidade de Lisboa, Portugal}
  % \city{Lisbon}
  % \country{}
  }
\email{hheydari@ciencias.ulisboa.pt}
\orcid{https://orcid.org/0000-0003-2309-2457}

\author{Eduardo Alchieri}
\affiliation{
  \institution{Universidade de Brasilia, Brasília, Brasil}
  % \country{}
  }
\email{alchieri@unb.br}
\orcid{https://orcid.org/0000-0002-6022-3631}

\author{Tobias Distler}
\affiliation{
  \institution{Friedrich-Alexander-Universität Erlangen-Nürnberg, Germany}
  % \city{Hekla}
  % \country{}
  }
\email{distler@cs.fau.de}
\orcid{https://orcid.org/0000-0002-2440-5366}

\author{Alysson Bessani}
\affiliation{
  \institution{LASIGE, Faculdade de Ciências, Universidade de Lisboa, Portugal}
  % \city{Lisbon}
  % \country{}
  }
\email{anbessani@ciencias.ulisboa.pt}
\orcid{https://orcid.org/0000-0002-8386-1628}

\renewcommand{\shortauthors}{Avelãs et al.}

\begin{document}

\ifthenelse{\boolean{extendedVersion}}{
    \title{Probabilistic Byzantine Fault Tolerance (Extended Version)}
}{
    \title{Probabilistic Byzantine Fault Tolerance}
}

\begin{abstract}
    Consensus is a fundamental building block for constructing reliable and fault-tolerant distributed services. 
    Many Byzantine fault-tolerant consensus protocols designed for partially synchronous systems adopt a pessimistic approach when dealing with adversaries, ensuring safety even under the worst-case scenarios that adversaries can create.
    Following this approach typically results in either an increase in the message complexity (e.g., PBFT) or an increase in the number of communication steps (e.g., HotStuff).
    In practice, however, adversaries are not as powerful as the ones assumed by these protocols.
    Furthermore, it might suffice to ensure safety and liveness properties with high probability.
    In order to accommodate more realistic and optimistic adversaries and improve the scalability of the BFT consensus, we propose \probft (Probabilistic Byzantine Fault Tolerance).
    \probft is a leader-based probabilistic consensus protocol with a message complexity of $O(n\sqrt{n})$ and an optimal number of communication steps that tolerates Byzantine faults in permissioned partially synchronous systems.
    It is built on top of well-known primitives, such as probabilistic Byzantine quorums and verifiable random functions.
    \probft guarantees safety and liveness with high probabilities even with faulty leaders, as long as a supermajority of replicas is correct, and using only a fraction of messages employed in PBFT (e.g., $20\%$).
    We provide a detailed description of \probft's protocol and its analysis.
\end{abstract}

\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10010147.10010919.10010172</concept_id>
       <concept_desc>Computing methodologies~Distributed algorithms</concept_desc>
       <concept_significance>500</concept_significance>
   </concept>
   <concept>
       <concept_id>10010520.10010575</concept_id>
       <concept_desc>Computer systems organization~Dependable and fault-tolerant systems and networks</concept_desc>
       <concept_significance>500</concept_significance>
   </concept>
 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Computing methodologies~Distributed algorithms}
\ccsdesc[500]{Computer systems organization~Dependable and fault-tolerant systems and networks}

\keywords{Byzantine fault-tolerance, Consensus, Probabilistic protocols, Byzantine quorum systems}

\maketitle

\section{Introduction}
\noindent\textbf{Context.} Consensus is a fundamental building block for constructing reliable and fault-tolerant distributed services, where participants agree on a common value from the initially proposed values.
This problem is primarily used to implement state machine replication~\cite{schneider_1990,marandi2011high,bezerra2014scalable,distler23micro} and atomic broadcast~\cite{luan1990fault,modular_broadcast,exploitingAB}, and attracted considerable attention in the last few years, particularly due to its significant role in blockchains~\cite{mazieres_2015, vukolic_2015, miller2016honey} and decentralized payment systems~\cite{mazieres_2015,teechain}.
Because of its importance and widespread applications, it has been extensively studied in diverse system models, considering various synchrony assumptions and a spectrum of failure models, ranging from fail-stop to Byzantine, across permissioned and permissionless settings~\cite{pass_2017,li2023quorum,cachin_2022}.

Many Byzantine fault-tolerant (BFT) consensus protocols (e.g., the single-shot PBFT~\cite{pbft} and HotStuff~\cite{yin19hotstuff}\footnote{Strictly speaking, PBFT~\cite{pbft} and HotStuff~\cite{yin19hotstuff} are state machine replication protocols, not consensus protocols.
In this paper, when we refer to PBFT and HotStuff, we specifically discuss the single-shot versions of these protocols presented in~\cite{makingByzConsLive}, which address the consensus problem.}) adopt a pessimistic approach when dealing with Byzantine participants and adversaries, ensuring the safety of protocols even when Byzantine participants behave completely arbitrarily under the worst-case scenarios that corruption and scheduling adversaries can create.
That is, they typically consider adversaries that choose a corruption strategy and manipulate the delivery time of messages based on the entire history of the system, including the past and current states of replicas, as well as the exchanged messages among replicas.

% after seeing the protocols' executions and the internal states of participants.
% Following this approach results in either an increase in the message complexity (e.g., PBFT) or an increase in the number of communication steps (e.g., HotStuff).

Protocols following the pessimistic approach are built on the idea of 
\begin{enumerate*}[label=(\arabic*)]
\item making non-revocable decisions by considering the opinions of a quorum of replicas, as opposed to relying solely on a single replica, and
\item designing the protocols so that the quorums required for making decisions are always guaranteed to intersect in at least a certain number of correct replicas.
\end{enumerate*}
Although effective, ensuring deterministic quorum overlaps poses inherent challenges in achieving both resource efficiency and high performance.
Some protocols~(e.g.,~PBFT) approach this conflict by opting for low latency and applying message-exchange patterns with quadratic message complexity. 
However, this can be prohibitively expensive, especially for BFT systems with a large number of replicas. 
Other protocols~(e.g.,~HotStuff) aim at reducing message complexity at the cost of adding extra communication steps. 
Unfortunately, this approach leads to increased end-to-end response times.

In practice, however, implementing punishment mechanisms, like those used in~\cite{eth,tendermint,tezos}, can make it costly for Byzantine participants to behave completely arbitrarily, knowing that their actions may lead to detection and subsequent penalties.
Besides, adversaries are not as powerful as the ones assumed by protocols following the pessimistic approach.
Accordingly, in many real-world applications, it is sufficient to assume a static corruption adversary, which chooses a corruption strategy at the beginning of the execution of a consensus instance, as well as an adversarial scheduling that manipulates the delivery time of messages independent of the sender's identifier and type~\--- whether Byzantine or not.
Given this, ensuring safety and liveness with a high probability might be acceptable in many practical scenarios. 
In this paper, we propose a new protocol for these less pessimistic practical scenarios that decrease message complexity without requiring sub-optimal latency.
This protocol is called \probft (Probabilistic Byzantine Fault Tolerance).  

\vspace{0.5em}
\noindent\textbf{Overview of \probft.}
% One of the most well-known and influential solutions for solving consensus while tolerating Byzantine faults in permissioned and partially synchronous systems is the (single-shot) PBFT~\cite{pbft,makingByzConsLive}.\footnote{PBFT~\cite{pbft} is a state machine replication protocol, not a consensus protocol. In this paper, when we refer to PBFT, we specifically discuss the single-shot version of this protocol~\cite{makingByzConsLive}, which addresses the consensus problem.}
% This protocol is optimal in terms of latency, employing three communication steps.
% The overall communication complexity of this protocol is in the order of $O(n^2)$ in a system composed of $n$ replicas, making it impractical for deployment in large-scale systems with hundreds of replicas.
% The (single-shot) HotStuff~\cite{yin19hotstuff, makingByzConsLive},\footnote{Similar to PBFT, HotStuff~\cite{yin19hotstuff} is a state machine replication protocol, and when we refer to HotStuff, we specifically discuss the single-shot version of this protocol~\cite{makingByzConsLive}.} another influential solution for solving consensus in the same system model as PBFT, addresses PBFT's scalability issue by decreasing its message complexity to $O(n)$ at the cost of increasing the number of communication steps to five.
% In order to improve the communication complexity of PBFT while keeping its optimal latency, we propose \probft (Probabilistic Byzantine Fault Tolerance).
\probft is a BFT leader-based consensus protocol that operates in permissioned partially synchronous systems and probabilistically ensures liveness and safety properties.
It achieves the optimal \emph{good-case latency} of three communication steps~\cite{goodcaselatency}, just like PBFT, albeit with a message complexity of $O(n\sqrt{n})$.
% It is built on top of well-known primitives, such as probabilistic Byzantine quorums~\cite{malkhi97probabilistic} and verifiable random functions, and guarantees safety and liveness with high probabilities when the overwhelming majority of replicas are non-faulty.
Figure~\ref{fig:4replicas:pbft:probft:hotsfuff} compares \probft, PBFT, and HotStuff in terms of message complexity and number of communication steps.
\probft's resource efficiency and scalability improvements are enabled by a unique combination of building blocks that are usually not part of traditional BFT protocols. 
In particular, this includes using probabilistic quorums~\cite{malkhi97probabilistic} to save network resources, a mechanism to configure the degree of communication redundancy, and a verifiable random function (\vrf)~\cite{verifiable_random} to achieve resilience.

\ifthenelse{\boolean{extendedVersion}}{
\begin{figure}[!t]
    \begin{subfigure}[t]{0.55\textwidth}
        \centering
        \includegraphics[scale=1]{pictures/4replica.pdf}
        \caption{Comparison of the number of communication steps.}
        \label{fig:4replica:pbft:probft:hotstuff}
     \end{subfigure}
     \hfill
     \begin{subfigure}[t]{0.43\textwidth}
        \centering
    	\includegraphics[scale=0.7]{pictures/pbft_probft_hotstuff.pdf}
        \caption{Comparison of message complexity.}
        \label{fig:pbft:probft:hotstuff}
    \end{subfigure}
    \caption{Comparing the normal case of three consensus protocols \--- PBFT, \probft, and HotStuff \--- regarding the number of communication steps and message complexity.}
	\label{fig:4replicas:pbft:probft:hotsfuff}
\end{figure}
}{
\begin{figure}[!t]
    % \hspace{-4em}
    \begin{minipage}[b]{0.4\textwidth}
        \centering
        \adjustbox{left=4.2cm, right=0cm}{\includegraphics[scale=1.15]{pictures/4replica.pdf}}
        \subcaption{Comparison of the number of communication steps.}
        \label{fig:4replica:pbft:probft:hotstuff}
     \end{minipage}
     \hfill
     \begin{minipage}[b]{0.4\textwidth}
        \centering
    	\adjustbox{left=3.7cm, right=0cm}{\includegraphics[scale=0.8]{pictures/pbft_probft_hotstuff.pdf}}
        \subcaption{Comparison of message complexity.}
        \label{fig:pbft:probft:hotstuff}
    \end{minipage}
    \caption{Comparing the normal case of three consensus protocols \--- PBFT, \probft, and HotStuff \--- regarding the number of communication steps and message complexity.}
	\label{fig:4replicas:pbft:probft:hotsfuff}
\end{figure}
}

Similar to PBFT and HotStuff, \probft operates in a sequence of views, with each view having a designated leader responsible for proposing a value.
The protocol consists of two modes of execution \--- normal case and view-change.
The main part of the normal case starts when the leader broadcasts its proposal through a \textsc{Propose} message.
Since the leader might be Byzantine and send distinct proposals to different replicas, non-Byzantine replicas need to communicate with each other to check that they received the same proposal.
With this aim, upon receiving a \textsc{Propose} message, a correct replica multicasts the proposal to a sample composed of $o\times q$ distinct replicas taken uniformly at random from the set of replicas, where $q \sim O(\sqrt{n})$ and $o > 1$ is a real constant.
Upon receiving \textsc{Prepare} messages from a probabilistic quorum with size $q$, a correct replica multicast a \textsc{Commit} message to another sample composed of $o\times q$ distinct replicas taken uniformly at random from replicas.
Upon receiving \textsc{Commit} messages from a probabilistic quorum with size $q$, a correct replica decides on the proposed value and terminates the protocol.

\probft's normal case execution relies on probabilistic quorums to solve consensus. 
That is, in contrast to traditional protocols \--- such as PBFT, HotStuff, and randomized protocols like~\cite{Robin_1993,toueg_randomized,rabin1983randomized,feldman1997optimal} \--- we abandon the requirement of quorums strictly having to intersect and instead only aim at quorums overlapping with high probability. 
As a key benefit, this strategy enables us to keep the number of communication steps at a minimum while significantly reducing quorum sizes, thereby improving resource consumption and scalability. 
Specifically, for a system with $n$~replicas, \probft employs probabilistic quorums of size $q=l\sqrt{n}$, with $l \geq 1$ being a configurable, typically small constant~\cite{malkhi97probabilistic}. 
For example, for $l=2$ and $n=100$, a replica is able to make progress after receiving~$20$ matching messages from different replicas, which is a significant reduction when compared with the $\lceil 2n / 3 \rceil=67$~messages necessary in PBFT.

Since a comparably small number of messages is sufficient to advance a phase in \probft, in order to offer resilience against Byzantine behavior, it is crucial to prevent faulty replicas from manipulating the decisions in probabilistic quorums~(e.g.,~by flooding the system with their own messages).
In \probft, this is achieved by delegating the selection of message recipients to a globally known \vrf.
That is, in the protocol phases relying on probabilistic quorums, replicas do not freely pick the destinations of their messages but instead are required to send the messages to the specific group of recipients determined by the \vrf. 

Although novel, \probft is heavily based on PBFT, being thus somewhat simple to understand and implement.
Nonetheless, the probabilistic nature of \probft makes its analysis far from trivial.
More specifically, the main challenges encountered in analyzing \probft are:

\begin{itemize}[leftmargin=1em,label=--]
    \item In the analysis of probabilistic algorithms, we often deal with \emph{independent} events, enabling the application of powerful and more straightforward bounds like the Chernoff bounds~\cite{motwani1995randomized}. 
    However, in \probft, the probability of forming probabilistic quorums by replicas is \emph{dependent}.
    That is, as replicas multicast their \textsc{Prepare} (resp., \textsc{Commit})  messages to random samples, knowing that a replica has received \textsc{Prepare} (resp., \textsc{Commit}) messages from a probabilistic quorum decreases the chance of other replicas to receive \textsc{Prepare} (resp., \textsc{Commit}) messages from a probabilistic quorum. 
    This dependency makes \probft's analysis sophisticated.
    % 
    \item The probability of deciding a value by a replica depends on the number of replicas that multicast their \textsc{Commit} messages.
    Additionally, the number of replicas that multicast their \textsc{Commit} messages depends on the number of replicas that multicast their \textsc{Prepare} messages.
    This dual dependency layer for computing the probability of deciding a value by a replica adds complexity to the analysis of \probft.
    % 
    \item A Byzantine leader might send multiple proposals to violate safety.
    Rather than examining each possible case individually, we find the optimal behavior for a Byzantine leader, considering that it intends to maximize the probability of safety violation.
\end{itemize}

% Relying on probabilistic quorums, \probft's normal-case consensus algorithm is not guaranteed to always reach a decision that is consistent across all correct replicas. 
% \textcolor{red}{In Section~\ref{subsec:consensus:properties}, we elaborate on the impact this design choice has on the specific properties the consensus module is able to provide to the rest of the replica. Furthermore, in Section~\ref{sec:smr} we present details on how \probft's overall state-machine replication protocol compensates for the probabilistic consensus characteristics and is therefore able to offer clients significantly stronger guarantees.}

% \vspace{0.5em}
% \noindent\textbf{Configurable communication redundancy.}
% With $q$ matching messages being required for progress at a receiver replica, in practice, it is usually a good idea to send more than $q$~messages in order to accommodate for faulty replicas submitting no messages and to ensure forming probabilistic quorums with high probability. 
% In \probft, we implement this strategy by defining a configurable (small) constant $o \geq 1$ that controls the degree of communication redundancy and instructs correct senders to distribute their messages to $o \times q$~different recipients. 
% As such, by selecting $o$ accordingly, it is possible to fine-tune the trade-off between 
% \begin{enumerate*}[label=(\arabic*)]
% \item sending more messages and thereby increasing the probability of the optimistic request ordering to succeed and
% \item distributing fewer messages, thus saving resources and improving scalability.
% \end{enumerate*}

% For this purpose, the \vrf used in \probft provides the following two methods:
%
% \begin{description}
% 	\item[\texttt{VRF\_prove($K_{p,i}$,\,$z$)} $\Rightarrow$ $S_i$, $P_i$.] 
%     Given the private key~$K_{p,i}$ for a replica~$i$ and a seed~$z$, \texttt{VRF\_prove} randomly selects a sample~$S_i$ containing the IDs of $o \times q$~replicas to which the corresponding message should be sent. Notice that the recipient sample~$S_i$ produced for a key and seed is replica specific. 
%     That is, due each replica using its own private key, the recipient samples compiled by different replicas for the same seed typically diverge. Alongside $S_i$, \texttt{VRF\_prove} also returns a proof~$P_i$ confirming that the sample has been properly generated. One way to meet these requirements is to first compute the proof by encrypting the seed with the private key~($P_i := encrypt(z, K_{p,i})$) and then using a cryptographic hash of the proof as pseudorandom input for a selection procedure~($S_i := select(I, hash(P_i))$; $I$ denotes the set of replica IDs).
% 	\item[\texttt{VRF\_verify($K_{u,i}$,\,$z$,\,$S_i$,\,$P_i$)} $\Rightarrow$ \texttt{bool}.] 
%     After receiving a message from replica~$i$, a replica~$j \in S_i$ uses \texttt{VRF\_verify} to check that it indeed is a valid recipient of the message. 
%     To do so, \texttt{VRF\_verify} first computes its own version~$z'$ of the seed by decrypting the proof with replica~$i$'s public key~($z' := decrypt(P_i, K_{u,i})$). If $z' = z$, it then determines a version~$S'_i$ of the recipient sample~($S'_i := select(I, hash(P_i))$) and reports success if $S'_i = S_i$. Only at this point, replica~$j$ considers itself a valid recipient and processes the message.
% \end{description}
%
% Requiring replicas to use the \vrf enables \probft to increase resilience by significantly limiting the impact of faulty replicas. 
% As the particular seed to be used for a message is dictated by the protocol and depends on the current state~(see Section~\ref{subsec:probft_overview}), faulty replicas have no control over the selection process of their recipient sample. 
% For further protection against manipulation, the \vrf should provide the following guarantees~\cite{goldberg22verifiable}: (1)~Uniqueness: A computationally limited adversary must not be able to produce two different proofs~$P_{i,1} \not = P_{i,2}$ for which \texttt{VRF\_verify()} reports success for the same recipient sample. (2)~Collision resistance: Even when a private key is compromised, it should be infeasible for an adversary to find two distinct seeds~$z_1 \not = z_2$ for which the \vrf puts out the same recipient sample. (3)~Pseudorandomness: For an adversial verifier, without knowledge of the proof the corresponding recipient sample should be indistinguishable from a randomly selected set of replica IDs. \textcolor{red}{[TODO: Why exactly are these properites important for \probft?]}

In summary, besides the design of \probft, the main technical contribution of this paper is the analysis of the protocol, represented by the following theorem:

\begin{theorem}[\probft guarantees]
\probft guarantees liveness with probability $1$ and safety with a probability of $1 - e^{\Theta(-\sqrt{n})}$.
\end{theorem}


\vspace{0.5em}
\noindent\textbf{Paper organization.}
The remainder of the paper is organized as follows. 
Section~\ref{sec:preliminaries} introduces our system model and provides the background for this paper.
Section~\ref{sec:probft} presents the \probft protocol.
Section~\ref{sec:correctness:proofs} provides the correctness proofs of \probft.
Section~\ref{sec:evaluation} presents a numerical analysis of \probft with realistic parameters.
Sections~\ref{sec:related:work} and~\ref{sec:conclusion} present the related work and conclude the paper, respectively.

\section{Preliminaries}\label{sec:preliminaries}
\subsection{System Model}
We consider a distributed system composed of a finite set~$\Pi$ of $n$~replicas, among which up to $f < n/3$~replicas might be subject to Byzantine failures~\cite{lamport_1982} and not behave according to the protocol specification. 
A non-faulty replica is said to be \textit{correct}. 
During execution, we denote by $\Pi_C$ and $\Pi_F$ the sets of correct and faulty replicas, respectively.
The system is partially synchronous~\cite{dwork_1988} in which the network and replicas may operate asynchronously until some \emph{unknown} global stabilization time GST, after which the system becomes synchronous, with \textit{unknown time bounds for communication and computation}.

We assume that each replica has a unique ID, and it is infeasible for a faulty replica to obtain additional IDs to launch a \emph{Sybil attack} \cite{douceur_2002}.
We consider a \emph{static corruption adversary}, i.e., $\Pi_F$ is fixed at the beginning of execution by the adversary.
Byzantine replicas may collude and coordinate their actions.
% Faulty replicas are potentially influenced by an adversary that uses them to launch coordinated attacks on the replicated service.
It is important to note that while Byzantine replicas may be aware of $\Pi_F$, the correct replicas are unaware of $\Pi_F$ and only know the value of $f$. 
Furthermore, we assume an adversarial scheduler that manipulates the delivery time of messages independent of the sender's identifier, its past and current states, and its type \--- whether Byzantine or not.

Each replica signs outgoing messages with its private key and only processes an incoming message if the message's signature can be verified using the sender's public key. 
We denote \msg{T}{m}{i} as a message of type~\textsc{T} with content~$m$ signed by replica~$i$.
We assume that the distribution of keys is performed before the system starts. 
At run-time, the private key of a correct replica never leaves the replica and, therefore, remains unknown to faulty replicas. In contrast, faulty replicas might learn the private keys of other faulty replicas.
In practical settings, it is a standard assumption that the adversary does not have unlimited computational resources; therefore, they cannot break cryptographic primitives. 

\subsection{Consensus}\label{subsec:consensus:properties}
We assume there is an application-specific $\mathtt{valid}$ predicate to indicate whether a value is acceptable~\cite{makingByzConsLive,valid}.
Assuming that each correct replica proposes a valid value, any protocol that solves probabilistic consensus satisfies the following properties:
\begin{itemize}[leftmargin=1em,label=--]
\item \textbf{Validity.} The value decided by a correct replica satisfies the application-defined \texttt{valid} predicate.
\item \textbf{Probabilistic Agreement.} Any two correct replicas decide on different values with probability~$\rho$ depending on the number of existing Byzantine replicas and quorum/sample sizes.
\item \textbf{Probabilistic Termination.} Every correct replica decides with probability $1$.
\end{itemize}

\subsection{Single-shot PBFT}
\probft follows a structure very similar to PBFT~\cite{pbft}.
Here, we briefly review the single-shot version of this protocol in which liveness is ensured by a \emph{synchronizer}~\cite{makingByzConsLive}.
This version is a leader-based consensus protocol that operates in a succession of views produced by the synchronizer, each having a designated leader defined in a round-robin way.
The protocol consists of three steps and works as follows in a view~$v$ (see Figure~\ref{fig:PBFT:overview}):

\begin{itemize}[leftmargin=1em,label=--]
    \item \textbf{\textsc{Propose} (or pre-prepare) phase.}
    The leader of view~$v$ is responsible for proposing a value to the other replicas.
    With this aim, the leader broadcasts a value through a \textsc{Propose} message.
    A correct leader must carefully choose the value to ensure that if a correct replica has decided on a value in a previous view, it will propose the same value.
    % 
    \item \textbf{\textsc{Prepare} phase.} 
    Upon receiving a \textsc{Propose} message from a replica $i$ in view $v$, a correct replica broadcasts a \textsc{Prepare} message if $i$ is the leader of $v$, and the proposed value is a valid proposal.
    % 
    \item \textbf{\textsc{Commit} phase.}
    Upon receiving \textsc{Prepare} messages from a quorum of replicas, a correct replica broadcasts a \textsc{Commit} message.
\end{itemize}
A replica decides the value proposed by the leader upon receiving \textsc{Commit} messages from a quorum of replicas.
There are multiple scenarios where replicas cannot decide a value in a view~$v$, like when the leader is Byzantine and remains silent.
In those scenarios, the synchronizer transitions the view from $v$ to $v+1$, changing the designated leader.

\subsection{Verifiable Random Function}\label{sec:vrf}
A \emph{verifiable random function} (\vrf)~\cite{algorand,goldberg22verifiable} enables the random selection of a subset from a given set, ensuring that the selection process is verifiable and secure.
We assume a globally known \vrf that provides the following two operations:

\begin{figure}[!t]
    \centering
    \includegraphics[scale=1.4]{pictures/pbft.pdf}
    \caption{Overview of PBFT.  
    Each correct replica broadcasts its \textsc{Prepare} and \textsc{Commit} messages.
    The size of any quorum is $|Q| = 2n/3$.
    The set of replicas in the intersection of two quorums, represented by $I$, contains at least one correct replica.}
    \label{fig:PBFT:overview}
 \end{figure}
 \begin{figure}[!t]
    \centering
    \includegraphics[scale=1.4]{pictures/pro-bft.pdf}
    \caption{Overview of \probft. 
    The size of any probabilistic quorum is $q = |Q| \sim O(\sqrt{n})$. 
    Each correct replica multicasts its \textsc{Prepare} and \textsc{Commit} messages to random samples of sizes $o\times q$, where $o$ is a constant.
    The set of replicas in the intersection of two probabilistic quorums, represented by $\bar{I}$, contains at least one correct replica with high probability.}
    \label{fig:proBft:overview}
\end{figure}

\begin{itemize}[leftmargin=1em,label=--]
	\item \textbf{\texttt{VRF\_prove($K_{p,i}$,\,$z$,\,$s$)} $\Rightarrow$ $S_i$,\,$P_i$.}
    Given the private key~$K_{p,i}$ for a replica~$i$, a seed~$z$, and a positive integer $s$, \texttt{VRF\_prove} selects a sample~$S_i$ containing the IDs of $s$ distinct replicas uniformly at random.  
    Along with $S_i$, this operation returns a proof~$P_i$, enabling other replicas to verify whether the sample was obtained using this operation.
    \item \textbf{\texttt{VRF\_verify($K_{u,i}$,\,$z$,\,$s$,\,$S_i$,\,$P_i$)} $\Rightarrow$ \texttt{bool}.} 
    Given the public key $K_{u,i}$ of replica~$i$, a seed~$z$, a positive integer $s$, a sample~$S_i$, and its associated proof $P_i$, \texttt{VRF\_verify} determines whether $S_i$ is a valid sample generated using \texttt{VRF\_prove} with the given parameters.
    It returns \texttt{true} if the sample and proof are valid and \texttt{false} otherwise.
\end{itemize}

The \vrf should provide the following guarantees~\cite{goldberg22verifiable}: 

\begin{itemize}[leftmargin=1em,label=--]
    \item \textbf{Uniqueness.} 
    A computationally limited adversary must not be able to produce two different proofs~$P_{i}$ and $P_{i}'$ for the same input parameters $K_{u,i}$, $z$, and $s$. 
    % 
    \item \textbf{Collision resistance.} 
    Even when a private key is compromised, it should be infeasible for an adversary to find two distinct seeds~$z$ and $z'$ for which the \texttt{VRF\_prove} returns the same sample. 
    % 
    \item \textbf{Pseudorandomness.} 
    For an adversarial verifier without knowledge of the proof, the corresponding sample should be indistinguishable from a randomly selected set of replica IDs.
\end{itemize}


\section{\probft}
\label{sec:probft}

\subsection{Overview}
\label{subsec:probft_overview}

\probft is a leader-based probabilistic consensus protocol that operates in a succession of views produced by the synchronizer.
In \probft, as illustrated in Figure~\ref{fig:proBft:overview}, one of the replicas is assigned the role of \emph{leader} in each view, meaning that this replica is in charge of proposing a value. 
\probft's consensus process comprises three phases of message exchange between replicas -- \emph{propose}, \emph{prepare}, and \emph{commit}, just like in PBFT.
In the \emph{propose} phase, the leader proposes a value by broadcasting the value to other replicas, which is then agreed on in the subsequent \emph{prepare} and \emph{commit} phases. 

Given the linear message complexity of the \emph{propose} phase, we restrict the utilization of probabilistic quorums to the two remaining phases.
That is, in each of the \emph{prepare} and \emph{commit} phases, any replica relies on the \vrf to determine a subset of replicas with size $o\times q \sim O(\sqrt{n})$ to whom its messages should be sent, where $o > 1$ is a constant. 
Any replica progresses by receiving messages from a probabilistic quorum with size $q = l\sqrt{n}$, being $l$ also a small constant (e.g., $2$).
The constant~$o$ defines how large the random subset of replicas contacted on each phase by each replica is when compared with the probabilistic quorum size.
Bigger values of $o$ increase the probability of forming a probabilistic quorum (with $q$ replicas), increasing the chance of the protocol to terminate (see Section~\ref{sec:correctness:proofs}), albeit generating more messages (see Figure~\ref{fig:pbft:probft:hotstuff}).
As a result, in contrast to the $O(n^2)$ communication complexity associated with traditional protocols such as PBFT, \probft's message complexity for the \emph{prepare} and \emph{commit} phases is $O(n\sqrt{n})$.

As seed for computing its recipient sample with the \vrf, a replica is required to use $v$\,$||$\,$t$, which is a concatenation of the current view~$v$, and an identifier~$t$ representing the phase/message type~(``prepare''~for \textsc{Prepare} and ``commit''~for \textsc{Commit}). 
Each replica starts a \emph{prepare} phase upon receiving the leader's proposal and a \emph{commit} phase upon forming a probabilistic quorum, i.e., receiving $q$ matching messages.
Forcing replicas to involve the \vrf this way and thereby apply deterministic seeds has the following key benefits: 
\begin{enumerate}[label=(\arabic*), leftmargin=1.5em]
    \item With the inputs of \texttt{VRF\_prove} being dictated by the protocol, faulty replicas cannot control their recipient sample for a particular view and phase. Consequently, a faulty replica cannot deliberately favor a certain subset of replicas, for example, in support of a faulty leader trying to trick these replicas into forming a probabilistic quorum for a specific value. 
    % 
    % \item As a result of the fact that the \vrf is likely to produce different recipient samples for different replicas, faulty replicas cannot collude in launching coordinated attacks against a certain subset of replicas. For example, faulty replicas cannot maliciously confirm some value to one group of correct replicas and a different value to another. 
    % 
    \item Since a replica's recipient samples are computed from its private key~(see Section~\ref{sec:vrf}), faulty replicas cannot predict the individual samples of correct replicas in advance. That is, at the start of a view, faulty replicas do not know the upcoming \emph{prepare} and \emph{commit} phase message-exchange patterns between correct replicas, thereby making it inherently difficult for faulty replicas to identify promising attack targets~(e.g.,~correct replicas that are included in none or only in a few recipient samples of other correct replicas). 
    % 
    \item With the \emph{prepare} and \emph{commit} phase recipient samples usually differing~(due to the use of the phase parameter in the seed), correct replicas are more likely to observe the misbehavior of a faulty leader. For example, if a faulty leader performs equivocation by proposing different values to different subsets of replicas, then the phase-specific recipient samples increase the probability of a correct replica learning about the existence of contradictory proposals.
    % over the course of the two subsequent phases. 
\end{enumerate}

In summary, the use of the \vrf for selecting recipient samples in the \emph{prepare} and \emph{commit} phases significantly strengthens \probft's resilience against malicious behaviors.

\subsection{Protocol Specification}\label{sec:probft_protocol_description}

Algorithm \ref{alg:probft} presents the \probft. 
This description assumes a synchronizer exactly like the one presented in~\cite{makingByzConsLive}.
% 
\begin{algorithm}[t!]
\caption{\probft \---  replica~$i$.}
\label{alg:probft}
% \begin{multicols}{2}
\begin{algorithmic}[1]
\NoThen
\NoDo

\STATEx{\hspace{-1.67em}\textbf{upon} \texttt{newView($v$)}}
\STATE{$\mathit{curView} \leftarrow v$}
\STATE{$\mathit{curVal} \leftarrow \bot$}
\STATE{$\mathit{voted} \leftarrow \mathtt{false}$}
\STATE{$\mathit{blockView} \leftarrow \mathtt{false}$}
\STATE{$\mathit{proposal} \leftarrow \perp$}

\IF{$\mathit{curView}=1 \land i=\mathtt{leader}(\mathit{curView})$}
    \STATE{\textbf{broadcast} $\langle \textsc{Propose}, \langle \mathit{curView}, \mathtt{myValue}()\rangle_i,\perp\rangle_i$}\label{line:cast:v:1}
\ELSIF{$\mathit{curView} > 1$}
    \ifthenelse{\boolean{extendedVersion}}{
        \STATE{\textbf{send} $\langle \textsc{NewLeader}, \mathit{curView}, \mathit{preparedView},\mathit{preparedVal},\mathit{cert}\rangle_i$ \textbf{to} $\mathtt{leader}(\mathit{curView})$}\label{line:send_new_leader}
    }{
    \STATE{\textbf{send} $\langle \textsc{NewLeader}, \mathit{curView}, \mathit{preparedView},\mathit{preparedVal},\mathit{cert}\rangle_i$ \strut\hfill \textbf{to} $\mathtt{leader}(\mathit{curView})$}\label{line:send_new_leader}
    }
\ENDIF


\vspace{0.2em}
\STATEx{\hspace{-1.67em} \textbf{upon receiving} $\{ \langle \textsc{NewLeader},v,\mathit{view}_j,\mathit{val}_j,\mathit{cert}_j\rangle_j \ | \ j \in Q \} = M$ \textbf{from} a quorum $Q$}\label{line:new_leader_quorum}
\ifthenelse{\boolean{extendedVersion}}{
\STATE{\textbf{pre:} $\mathit{curView} = v \land i =  \mathtt{leader}(v) \land (\forall m \in M: \mathtt{validNewLeader}(m))$}
}
{
\STATE{\textbf{pre:} $\mathit{curView} = v \land i =  \mathtt{leader}(v) \ \land $}
\STATEx{$(\forall m \in M: \mathtt{validNewLeader}(m))$}
}
% \IF{$\exists \ j: \mathit{view}_j = \mathtt{max} \{ \mathit{view}_k \ | \ k \in Q\}\neq 0$}\label{line:most_prepared}
\IF{$\exists j: \mathit{val}_j = \mathtt{mode} \{ \mathit{val}_k \ | \ k \in Q\}$}\label{line:most_prepared}
    \STATE{\textbf{broadcast} $\langle \textsc{Propose}, \langle v, \mathit{val}_j\rangle_i,M\rangle_i$}
\ELSE
    \STATE{\textbf{broadcast} $\langle \textsc{Propose}, \langle v, \mathtt{myValue}()\rangle_i,M\rangle_i$}\label{line:propose:myVal}
\ENDIF

\vspace{0.2em}
\STATEx{\hspace{-1.67em} \textbf{upon receiving} $\langle \textsc{Propose}, \langle v,x \rangle_j ,\_\rangle_j = m$}
\STATE{\textbf{pre:} $\mathit{blockView} = \mathtt{false} \land \mathit{curView} = v \land \mathit{voted} = \mathtt{false} \land \mathtt{safeProposal}(m)$}\label{line:safe:proposal}
\STATE{$\mathit{curVal},\mathit{voted}, \mathit{proposal} \leftarrow x,\mathtt{true}, m$}\label{line:set:currVal}
\STATE{$S_p,P_p \leftarrow \mathtt{VRF\_prove}(K_{p,i},v \;||\;``\text{prepare}", o\times q)$}\label{line:sample_prepare}
% \STATE{\textbf{send} $\langle \textsc{Prepare}, v, \mathtt{H}(\mathit{curVal}), S_p, P_p\rangle_i$ \textbf{to} $S_p$}\label{line:send_prepare}
\STATE{\textbf{send} $\langle \textsc{Prepare}, \langle v,x \rangle_j, S_p, P_p\rangle_i$ \textbf{to} $S_p$}\label{line:send_prepare}

\vspace{0.2em}
\STATEx{\hspace{-1.67em} \textbf{upon receiving} $\{ \langle \textsc{Prepare},\langle v,x \rangle_*,S,P\rangle_j \ | \ j \in Q\} = C$ \textbf{from} a probabilistic quorum $Q$}\label{line:observe_prepare_quorum}
\STATE{\textbf{pre:} $\mathit{blockView} = \mathtt{false} \land \mathit{curView} = v \land i \in S \land x=\mathit{curVal} \land \mathit{voted} =  \mathtt{true} \ \land$}
\STATEx{$\mathtt{VRF\_verify}(K_{u,j},v \ || \ ``\text{prepare}",o\times q,S,P)$}
\STATE{$\mathit{preparedVal},\mathit{preparedView},\mathit{cert} \leftarrow\mathit{curVal},\mathit{curView},C$}\label{line:prepared_val}
\STATE{$S_c,P_c \leftarrow  \mathtt{VRF\_prove}(K_{p,i},v \ || \  ``\text{commit}", o\times q)$}
\STATE{\textbf{send} $\langle \textsc{Commit},\langle v,x \rangle_*,S_c,P_c\rangle_i$ \textbf{to} $S_c$}\label{line_send_commit}

\vspace{0.2em}
\STATEx{\hspace{-1.67em} \textbf{upon receiving} $\{ \langle \textsc{Commit},\langle v,x \rangle_*,S,P\rangle_j \ | \ j \in Q\}$ \textbf{from} a probabilistic quorum $Q$}\label{line:observe_commit_quorum}
\STATE{\textbf{pre:} $\mathit{blockView} = \mathtt{false} \land x = preparedVal \land \mathit{curView} = \mathit{preparedView} = v \land i \in S \ \land $}\label{line:process:commit}
\STATEx{$\mathtt{VRF\_verify}(K_{u,j},v \ || \ ``\text{commit}",o\times q,S,P)$}
\STATE{$\mathtt{decide}(\mathit{\mathit{curVal}})$}\label{line:decide}

\vspace{0.2em}
\STATEx{\hspace{-1.67em} \textbf{upon receiving} $\langle \_,\langle v, x \rangle_j,\dots\rangle_* = m$ }
\STATE{\textbf{pre:} $\mathit{blockView} = \mathtt{false} \land \mathit{curView} = v   \land j = \mathtt{leader}(v) \land \mathit{curVal} \neq \perp \land \ \mathit{voted} = \mathtt{true}$} \label{line:block_view_start}
%\IF{$\mathit{blockView} = \mathtt{false}$}
\STATE{$\mathit{blockView} \leftarrow \mathtt{true}$}\label{line:block_view_end}
\STATE{\textbf{broadcast} $m$, $\mathit{proposal}$}\label{line:notify:faultiness}
%\ENDIF

\end{algorithmic}
% \end{multicols}
\end{algorithm}
% 
The protocol is an iterated loop, where every iteration corresponds to a new view $v$ with a fixed leader for $v$ responsible for proposing a value to be decided. 
Every replica in the system can determine the leader for a view~$v$ with the $\mathtt{leader}$ predicate. 
\begin{align}\label{rel:leader}
    \begin{split}
    \mathtt{leader}(v) = (v-1 \ \mathit{mod}\ n) +1	
    \end{split}
\end{align}
Upon receiving a notification from the synchronizer to transition to view~$v$, a replica stores~$v$ in a variable $\mathit{curView}$ and sets a flag $\mathit{voted}$ to \texttt{false} to record that it has not yet received any proposal from the leader in the current view.
If $v=1$, the leader is free to broadcast its proposal (line~\ref{line:cast:v:1}).
However, for other views, a correct leader must be careful in choosing its proposal because if a correct replica has already decided on a value in a prior view, the leader is obligated to propose the same value.
To facilitate this, upon entering a view $v>1$, a correct replica sends a \textsc{NewLeader} message to the leader of~$v$, providing information about the latest value it accepted in a prior view (line~\ref{line:send_new_leader}).
Any message exchanged in the protocol is tagged with the sender's view. 
A receiver will only accept a message if its own view stored in the $\mathit{curView}$ variable matches the view of the sender.

For any view $v>1$, the leader of~$v$ waits until receiving \textsc{New\-Leader} messages from a quorum of replicas.
After computing its proposal, the leader broadcasts the proposal, along with some supporting information, in a \textsc{Propose} message (lines~\ref{line:most_prepared}-\ref{line:propose:myVal}). 
After presenting the rest of the protocol, we will describe the process for computing the proposal.
Since a Byzantine leader may send different proposals to different replicas, correct replicas require to communicate with others to ensure they have received the same proposal. 
With this aim, correct replicas process the leader's proposal in two phases~--~\emph{prepare} and \emph{commit}.

Upon receiving a proposal $x$ received from a replica~$i$ in view $v$, a correct replica~$j$ starts the \emph{prepare} phase if $i$ is the leader of view~$v$, it is currently in view~$v$, it has not processed a \textsc{Propose} message in this view, and the value~$x$ satisfies a $\mathtt{safeProposal}$ predicate (also explained later), which ensures that a Byzantine leader cannot reverse decisions reached in a prior view. 
The replica then stores $x$ in $\mathit{curVal}$ and sets voted to \texttt{true} (line~\ref{line:set:currVal}).
Afterward, replica~$j$ utilizes the \vrf to select a random sample $S_P$, to which it multicasts a \textsc{Prepare} message.
 
A correct replica waits until receiving a set $C$ of \textsc{Prepare} messages from a probabilistic quorum.
We call this set of messages a \textit{prepared certificate} for a proposed value~$x$ in a view~$v$ if it satisfies the following predicate:
\begin{align}\label{eq:prepared_predicate}
& \mathtt{prepared}\left(C, v, x, j \right) \iff \nonumber
\\&\quad \exists Q : |Q|=q \land C = \{\langle \mathtt{Prepared}, \langle v, x \rangle_i, S_k, P_k \rangle_k \mid k \in Q\} \ \land \nonumber
\\&\quad i = \mathtt{leader}(v) \land \Big(\forall m \in C : j \in S_k \ \land
\\&\quad  \mathtt{VRF\_verify}(K_{u,k}, v \ || \ ``\text{prepare}", o\times q, S_k, P_k)\Big)\nonumber
\end{align}
Once a replica $j$ creates a prepared certificate for a value $x$ in a view $v$ (i.e., $j$ prepares~$x$), it stores $x$, $v$, and this certificate in $\mathit{preparedVal}$, $\mathit{preparedView}$, and $\mathit{cert}$, respectively. 
Afterward, the replica generates a new random sample of replicas $S_c$ to whom it will multicast a $\textsc{Commit}$ message. 
Every correct replica that multicasts a $\textsc{Commit}$ message (line \ref{line_send_commit}) enters the \emph{commit} phase.
It then waits until receiving $\textsc{Commit}$ messages from a probabilistic quorum. 
It is worth noting that a correct replica neither sends a $\textsc{Commit}$ message (line~\ref{line_send_commit}) nor processes a received $\textsc{Commit}$ message (line~\ref{line:process:commit}) if it has not yet prepared a value.
After observing a quorum of $\textsc{Commit}$ messages, a correct replica with a prepared certificate decides on the proposed value (line~\ref{line:decide}).

% When a correct replica detects that a leader is faulty (i.e., by receiving messages from any replica with different proposals signed by the leader), it instantly blocks the current view and waits for the synchronizer to trigger a new view (lines \ref{line:block_view_start}-\ref{line:block_view_end}). 
% Note that the use of \vrf prevents the Byzantine replicas from communicating with correct replicas that are not in their random samples, as any correct replica can verify whether it is a member of a sample, discarding the message if not.

Recall that when the synchronizer triggers a $\mathtt{newView}$ notification in a replica for a view greater than one, the replica sends a \textsc{NewLeader} message to the new leader.
If a replica has created a prepared certificate in a prior view, it sends that certificate with the \textsc{NewLeader} message.
This allows the leader to generate its proposal based on a quorum of well-formed \textsc{NewLeader} messages that can be checked using the following predicate:
\begin{align}\label{eq:valid:new:leader}
\begin{split}
& \mathtt{validNewLeader}(\langle \textsc{NewLeader}, v, \mathit{view}, \mathit{val}, \mathit{cert} \rangle_j) \iff 
\\ & \qquad \mathit{view} < v \land \mathit{view} \neq 0 \Rightarrow \mathtt{prepared}(\mathit{cert}, \mathit{view}, \mathit{val}, j) 
\end{split}
\end{align}

The leader chooses its proposal by selecting the value prepared by more replicas.
If no such prepared values exist, it uses its own proposal provided by the function \texttt{myValue()}.
Since a faulty leader may not follow this rule, it is essential for the correct replicas to validate that the leader adheres to this selection rule for proposals.
With this aim, the leader's \textsc{Propose} message contains the \textsc{NewLeader} message received by the leader, in addition
to the proposal. 
A correct replica checks the validity of the proposed value by redoing the leader's computation using the following predicated:
\begin{align}\label{eq:safe:proposal:predicate}
\begin{split}
    & \mathtt{safeProposal}(\langle \textsc{Propose},v,x,M\rangle_j) \iff  
    \\ &\quad j = \mathtt{leader}(v) \ \land
    \\ &\quad \Big( v = 1 \lor \Big[v > 1 \land \exists Q,\ \mathit{view},\ \mathit{val},\ \mathit{cert}:\ |Q|=q \ \land  
    \\ &\quad M = \{\langle \textsc{NewLeader},v, \mathit{view}_k, \mathit{val}_k, \mathit{cert}_k\rangle_k \ | \ k \in Q\} \ \land 
    \\ &\quad \big(\forall m\in M:\; \mathtt{validNewLeader}(m) \big) \ \land 
    \\ &\quad \mathtt{valid}(x) \land \big((\exists k: \mathit{value}_k \neq 0) \Rightarrow 
    % \\ &\quad \quad (\exists \ k: \mathit{view}_k = \mathtt{max}\{\mathit{view}_l \ | \ l \in Q\} \;\land x = \mathit{value}_k)\big)\Big] \Big)
    \\ &\quad \quad (\exists k: \mathit{value}_k = \mathtt{mode}\{\mathit{value}_l \ | \ l \in Q\} \;\land x = \mathit{value}_k)\big)\Big] \Big) 
\end{split}
\end{align}

When a correct replica detects that the leader is faulty, i.e., receiving messages from any replica with different proposals signed by the leader, it instantly blocks the current view and waits for the synchronizer to trigger a new view (lines~\ref{line:block_view_start}-\ref{line:notify:faultiness}). 
Besides, it informs other replicas about this misbehavior.
It is important to emphasize that informing other replicas is necessary only when the leader is Byzantine and sends distinct proposals.
Therefore, it does not impact the message complexity of the protocol when the leader is correct.

\subsection{Communication and Message Complexities}
In \probft, for any view greater than one, a new leader sends a \textsc{Propose} message with a certificate containing a full (not probabilistic) quorum of \textsc{NewLeader} messages to all replicas. 
Hence, \probft's communication complexity is $O(n^2)$, similar to PBFT.
Note that \probft has this communication complexity only when a view-change occurs. 
In the first view, there is no need to send \textsc{NewLeader} messages to the leader, as avoided in practical instantiations of PBFT such as BFT-SMaRt~\cite{bessani2014state}. 
Therefore, \probft's best-case communication complexity is $\Omega(n\sqrt{n})$, contrary to PBFT, which still has $\Omega(n^2)$. 
Besides, \probft's message complexity is $O(n\sqrt{n})$, as computed based on four terms:~$O(n)$ for \textsc{NewLeader} messages, $O(n)$ for \textsc{Propose} messages, $O(n\sqrt{n})$ for \textsc{Prepare} messages, and $O(n\sqrt{n})$ for \textsc{Commit} messages.

\section{\probft Proof Outline}\label{sec:correctness:proofs}
This section outlines the correctness proofs of \probft.
More specifically, we show that \probft satisfies three properties of probabilistic consensus, i.e., Validity, Probabilistic Termination, and Probabilistic Agreement. 
\ifthenelse{\boolean{extendedVersion}}{
Here we discuss the main arguments of the proofs and refer to the appendix for the theorems whose proofs are not provided in this section.
We begin with the Validity property.
}{
Here we discuss the main arguments of the proofs and refer to the extended version~\cite{?} for the theorems whose proofs are not provided in this section.
We begin with the Validity property.
}

\subsection{Validity}
% Demonstrating the fulfillment of the Validity property in \probft is straightforward.
Recall that the Validity property states that the value decided by a correct replica satisfies the application-defined $\mathtt{valid}$ predicate.
In \probft, before deciding a value $x$, a correct replica $i$ must receive~$x$ as a proposal from the leader and verify its validity using the $\mathtt{safeProposal}$ predicate (line~\ref{line:safe:proposal}).
In this predicate, several conditions must be satisfied, one of which is that $\mathtt{valid}(x)$ must be $\mathit{true}$.
Accordingly, a value decided by a correct replica is valid, satisfying the Validity property.

\subsection{Probabilistic Termination} 
To demonstrate that \probft satisfies Probabilistic Termination, suppose there is a non-empty subset of correct replicas that have not decided a value by GST.
Recall that \probft employs a round-robin mechanism for changing the leaders.
Accordingly, among the replicas that have not made a decision by GST, there will be some correct replica $i$ that performs the leader's role by proposing a value $x$ in a view~$v$.
Note that all correct replicas receive such a proposal during view~$v$ as the system is synchronous after GST and multicast their \textsc{Prepare} messages.
We show that any correct replica decides $x$ with a high probability during view $v$ if it has not already decided a value.
To do so, we first demonstrate that any correct replica receives \textsc{Prepare} messages from a probabilistic quorum of replicas with a high probability.
The following theorem demonstrates that with a proper value of $o$, such an event occurs for a correct replica with a probability of at least $1 - \mathit{exp}\{-\sqrt{n}\}$, i.e., forming a quorum with high probability, even if all Byzantine replicas remain silent. 
% 
\begin{theorem}\label{cor:epsilon}
% Suppose each correct replica takes a sample composed of $o \times l\sqrt{n}$ distinct replicas, uniformly at random from $\Pi$, and multicasts a message to them, where $o = \boldsymbol{(}1+\sqrt{(2l+1)/l^2}+1/l\boldsymbol{)}\times\boldsymbol{(}n/(n-f)\boldsymbol{)}$, and $l>0$.
% Provided that a replica forms a quorum upon receiving $q = l\sqrt{n}$ messages, the probability of forming a quorum for a replica is at least $1 - \mathit{exp}\{- \sqrt{n} \}$. 
Suppose each correct replica takes a sample composed of $o \times l\sqrt{n}$ distinct replicas, uniformly at random from $\Pi$, and multicasts a message to them, where $ o \in [1, (n/(n-f))\times (2+\sqrt{3})] $, and $l\geq 1$.
Provided that a replica forms a quorum upon receiving $q = l\sqrt{n}$ messages, the probability of forming a quorum for a replica is at least $1 - \mathit{exp}\{- \sqrt{n} \}$.  
\end{theorem}

Recall that a correct replica prepares the value proposed by the leader upon receiving \textsc{Prepapre} messages from a probabilistic quorum.
According to Theorem~\ref{cor:epsilon}, a correct replica prepares the value proposed by a correct leader with high probability, so almost all correct replicas send \textsc{Commit} messages to their randomly taken samples.
It is clear that the probability of receiving \textsc{Commit} messages from a probabilistic quorum is less than the probability of receiving \textsc{Prepare} messages from a probabilistic quorum.
However, the subsequent theorem demonstrates that every correct replica receives \textsc{Commit} messages from a probabilistic quorum with a high probability, resulting in deciding a value with a high probability.
% 
\begin{theorem}\label{cor:termination}
After GST, if the leader of view $v$ is correct, then each correct replica decides a value in view $v$ with a probability of at least $1 - 2(n-f)\mathit{exp}\{\Theta(-\sqrt{n})\}$.
\end{theorem}

Proving the above theorem constitutes the most complex part of demonstrating that \probft satisfies the Probabilistic Termination property.
This complexity arises from the following sources:
\begin{itemize}[leftmargin=1em,label=--]
    \item  The probability of forming probabilistic quorums by replicas is \textit{dependent}.
    That is, as replicas multicast their \textsc{Prepare} (resp., \textsc{Commit})  messages to random samples, knowing that a replica has received \textsc{Prepare} (resp., \textsc{Commit}) messages from a probabilistic quorum decreases the chance of other replicas to receive \textsc{Prepare} (resp., \textsc{Commit}) messages from a probabilistic quorum. 
    This dependency prevents us from directly using well-known and sharp bounds like the Chernoff bounds~\cite{motwani1995randomized}. 
    To circumvent this dependency, we use the notation of negative association~\cite{concentration}, enabling us to leverage the Chernoff bounds.
    \item The number of replicas that receive \textsc{Commit} messages from probabilistic quorums \emph{depends on} the number of replicas that receive \textsc{Prepare} messages from probabilistic quorums.
    We address this dual dependency layer inherent in computing the probability of deciding a value by a replica by conditioning the probability of forming quorums by \textsc{Commit} messages on the probability of forming quorums by \textsc{Prepare} messages.
\end{itemize}

In \probft, when the leader of view $v$ is correct, a correct replica might not receive enough messages to form quorums, leading to not deciding a value in view $v$.
According to Theorem~\ref{cor:termination}, such an event happens with a low probability; for example, with $n=100$ and $f=30$, the probability of having a replica that does not decide a value in view $v$ is about $6\times 10^{-3}$. 
However, as there are infinite views whose leaders are correct, each correct replica decides with probability $1$.
% 
\begin{theorem}\label{thm:termination:infty}
In \probft, every correct replica eventually decides a value with probability $1$.
\end{theorem}

\subsection{Probabilistic Agreement}
In \probft, different replicas may decide different values since quorum intersections are not deterministic, but the protocol has to ensure that the probability of agreement violation is low.
We begin by computing the probability of ensuring agreement within a view.

\vspace{0.5em}
\noindent\textbf{Probabilistic Agreement in a view.}
In \probft, to cause disagreement in a view, it is required that multiple values are decided in the same view by multiple correct replicas.
Such a situation only happens when the leader is Byzantine, as a correct leader sends a single proposal in a view.

There are many cases in which a Byzantine leader can compromise the agreement in a view.
Rather than examining every possible case individually, we find the optimal behavior for a Byzantine leader, considering that it intends to maximize the probability of agreement violation.
For this purpose, we consider two cases.
The first case is the most general one, which can be used to derive any possible situation.
The second case demonstrates a specific situation in which the probability of agreement violation is greater than or equal to the probability of agreement violation in any other situation obtained from the first case.

\begin{figure}[!t]
    \centering
    \begin{subfigure}[t]{0.47\textwidth}
        \centering
        \includegraphics[scale=0.8]{pictures/fig1.pdf}
        \caption{The general case.
        The Byzantine leader sends $m$ different proposals to $m$ non-empty subset of replicas, which might overlap.
        It also prevents sending any proposal to a subset $\Pi^0$.}
        \label{fig:1}
    \end{subfigure}
    \hfill
    \begin{subfigure}[t]{0.47\textwidth}
        \centering
        \includegraphics[scale=0.8]{pictures/fig3.pdf}
        \caption{The optimal case.
        Given two sets $\Pi^1_C , \Pi^2_C \subseteq \Pi_C$ with equal sizes, the Byzantine leader sends only two proposals $\pi_1$ and $\pi_2$ to $\Pi^1_C \cup \Pi_F$ and $\Pi^2_C \cup \Pi_F$, respectively.}
        \label{fig:3}
    \end{subfigure}
    \\
    \begin{subfigure}[t]{0.47\textwidth}
        \centering
        \includegraphics[scale=0.8]{pictures/fig2.pdf}
        \caption{A sub-optimal case.
        The Byzantine leader sends two proposals $\pi_1$ and $\pi_2$ to $\Pi^1$ and $\Pi^2$, respectively.}
        \label{fig:2}
    \end{subfigure}
    \caption{Different situations of compromising the Probabilistic Agreement property by a Byzantine leader (all exchanged messages are not drawn).}
\end{figure}

\begin{itemize}[label=--,leftmargin=1em]
\item \emph{The general case.}    
    The Byzantine leader sends multiple proposals $\pi_1, \dots, \pi_m$, where $m\geq 2$.
    As a result, some replica(s) might receive one or even multiple proposals, and some others might not receive any proposals.
    This case is depicted in Figure~\ref{fig:1}.
\item \emph{The optimal case.}
    The Byzantine leader makes a distinction between correct and Byzantine replicas.
    It divides the correct replicas into two equally sized groups -- $\Pi_C^1$ and $\Pi_C^2$.
    It sends a proposal $\pi_1$ to $\Pi_C^1 \cup \Pi_F$ and another proposal $\pi_2$ to $\Pi_C^2 \cup \Pi_F$.
    This case is depicted in Figure~\ref{fig:3}.
\end{itemize}

In order to describe why the first case represents the most general situation, we need to present some notations. 
For each proposal $\pi_i$, where $1 \leq i \leq m$, we associate a set $\Pi^{i} \subset \Pi$ containing each replica~$p$ that receives $\pi_i$ as a proposal from the leader.
As the leader might send multiple proposals to a replica, any set $\Pi^i$ might intersect with another set $\Pi^j$, where $1\leq i<j\leq m$.   
We denote by $\Pi^0$ the set of replicas to which the leader does not send any proposal, but these replicas can receive messages from other replicas.
Indeed, $\Pi \setminus \Pi^0$ contains every replica that can multicast \textsc{Prepare} and \textsc{Commit} messages. 
Furthermore, we denote the correct (resp. Byzantine) replicas within a set~$\Pi^i$ by~$\Pi^i_C$ (resp. $\Pi^i_F$).

It is essential to remark that a correct replica $p$ to decide a value $\pi_i$ requires to form a probabilistic prepare quorum $P$ and a probabilistic commit quorum $Q$ such that $P, Q \subseteq \Pi^i$; otherwise, $p$ does not decide a value due to receiving two distinct values.
Consequently, if replica $p \in \Pi^i$ decides a value, the value is $\pi_i$.

Using the first case, we can model any situation in the system when the Byzantine leader sends multiple proposals, as we do not impose any restrictions on the leader's behavior.
For instance, replica $p$ decides $\pi_i$ when 
\begin{enumerate*}[label=(\arabic*)]
\item it forms a probabilistic prepare quorum and a probabilistic commit quorum, both composed of Byzantine replicas within $\Pi^i$, i.e., $P,Q\subseteq \Pi^i_F$,
\item it forms a probabilistic prepare quorum composed of Byzantine replicas and a probabilistic commit quorum composed of correct replicas, i.e., $P \subseteq \Pi^i_F$ and $Q\subseteq \Pi^i_C$, and
\item it forms a probabilistic prepare quorum composed of correct and Byzantine replicas and a probabilistic commit quorum composed of correct replicas, i.e.,
$P \subseteq \Pi^i$, $P \cap \Pi_C^i \cap \Pi_F^i \neq \emptyset$, and $Q\subseteq \Pi^i_C$.
\end{enumerate*}

Beyond the situations where a replica decides a value, the first case demonstrates situations where a replica does not decide a value because of receiving multiple proposals.
For example, replica $p$ does not decide a value when 
\begin{enumerate*}[label=(\arabic*)]
\item it receives multiple proposals from the leader, i.e., $p \in \Pi^i$ and $p \in \Pi^j$, where $1\leq i<j\leq m$, 
\item it receives at least two different proposals $\pi_i$ and $\pi_j$ such that $\pi_i$ is received from the leader and $\pi_j$ is received from one of the replicas sending its \textsc{Prepare} message, and 
\item it receives at least two different proposals $\pi_i$ and $\pi_j$ such that $\pi_i$ is received from a replica sending its \textsc{Prepare} message, while $\pi_j$ is received from another replica sending its \textsc{Commit} message.
\end{enumerate*}

In order to grasp why the second case is optimal, consider the following observations:
\begin{enumerate}[label=(\arabic*), leftmargin=1.5em]
    \item If the Byzantine leader sends multiple proposals to a correct replica $p$, $p$ might detect the misbehavior of the leader and notify all replicas about it (line~\ref{line:notify:faultiness} in Algorithm~\ref{alg:probft}).
    Hence, sending multiple proposals to $p$ increases the probability that correct replicas avoid deciding some value(s).
    Note that there is no agreement violation when correct replicas avoid deciding a value.
    Hence, the Byzantine leader should send only \textit{one} proposal to each correct replica, i.e., $\Pi^i_C \cap \Pi^j_C =\emptyset$, for any $i,j \in \{1,\dots,m\}$, as it intends to increase the probability of agreement violation.
    Consequently, in the optimal case, the number of proposals the leader sends is bounded by the number of correct replicas, i.e., $m \leq (n-f)$.
    % 
    \item The Byzantine leader should send \textit{two} proposals to increase the probability of agreement violation, avoiding sending any additional proposals.
    To show this result, we prove in Theorem~\ref{thm:m+1:to:m} that sending $m$ proposals instead of $m+1$ proposals, where $m\geq 2$, increases the probability of agreement violation.
    Given the previous observation that states the leader sends at most $n-f$ proposals, we can now say that the leader prefers to send $n-f-1$ proposals instead of sending $n-f$ proposals in the optimal case.
    Likewise, it prefers to send $n-f-2$ proposals instead of sending $n-f-1$ proposals.
    Following this line of reasoning, we conclude that the Byzantine leader should send two proposals to increase the probability of agreement violation.
    % 
    \item The probability of forming a quorum by a replica $p$ for a proposal $\pi$ increases by expanding the set of replicas that send $\pi$.
    This result is formally presented in Theorem~\ref{cor:increase:t}.
    From the previous observation, we know that the leader should send two proposals.
    Now, we can say that the Byzantine leader should maximize the size of these two sets, resulting in the optimal case depicted in Figure~\ref{fig:3}.
\end{enumerate}

\begin{theorem}\label{thm:m+1:to:m}
Given a Byzantine leader who intends to send multiple proposals, consider the following two scenarios:
\begin{enumerate*}[label=(\arabic*)]
    \item given non-empty sets $\Pi^1,\dots,\Pi^{m+1}$ of replicas, where $m\geq 2$ and $|\Pi^1| \leq$
    $|\Pi^2|\leq \dots\leq |\Pi^{m+1}|$, the leader sends a distinct proposal to each set, and
    \item the leader merges two sets $\Pi^1$ and $\Pi^2$ to create a set $\Pi^{1,2}$ and sends $m$ proposals to $\Pi^{1,2},\Pi^3,\dots,\Pi^{m+1}$.
\end{enumerate*}
The probability of agreement violation in the second scenario is greater than in the first scenario.
\end{theorem}

\begin{theorem}\label{cor:increase:t}
Suppose any replica forms a quorum upon receiving $q$ messages. 
Consider $t$ replicas, each of which takes a sample composed of $o \times q$ distinct replicas uniformly at random from $\Pi$, with the condition that $n < ot$, and sends a message to all sample members. 
The value of $t$ and the probability of a replica forming a quorum are directly proportional.
\end{theorem}

Since the second case discussed above is optimal, i.e., the probability of compromising the agreement is maximized by a Byzantine leader when it divides the correct replicas into two equally sized groups, $\Pi_C^1$ and $\Pi_C^2$, and sends a proposal $\pi_1$ to $\Pi_C^1 \cup \Pi_F$ and another proposal $\pi_2$ to $\Pi_C^2 \cup \Pi_F$, we only analyze this case.
We prove that given a Byzantine leader who may send several proposals, the probability of agreement violation in a view under the worst-case scenario is bounded by $(\mathit{exp}\{ -q/2 \})^4$ in the following theorem.

\begin{theorem}\label{thm:agreement:in:view}
Given a Byzantine leader who may send several proposals, the probability of agreement violation in a view under the worst-case scenario is at most $(\mathit{exp}\{ -q/2 \})^4$. 
\end{theorem}

\vspace{0.5em}
\noindent\textbf{Probabilistic Agreement with view change.} 
We now consider the case of view change.
When referring to agreement within different views, we need to guarantee that if at least one correct replica decides on a proposal $\pi$ in a view~$v$, the probability that some correct replica decides on a different proposal~$\pi'$ in a view $v' > v$ is negligible.
To guarantee this condition, we need to demonstrate that the leader of any view $v''>v$ proposes $\pi$ with a high probability.

Recall that in Algorithm \ref{alg:probft}, when the synchronizer notifies a replica to enter a new view $v''$, the replica informs the leader of~$v''$ about its latest prepared value through a $\textsc{NewLeader}$ message.  
The leader of~$v''$ waits until it observes a deterministic quorum of $\textsc{NewLeader}$ messages.
If at least $\lceil{(n+f+1)/2}\rceil$ correct replicas have prepared $\pi$, then the leader must propose $\pi$, regardless of its type, whether Byzantine or correct.
The problem occurs when $w < \lceil{(n+f+1)/2}\rceil$ correct replicas have prepared $\pi$.
Note that $w\geq 1$ as we assumed at least one correct replica has decided $\pi$.
One of the following scenarios can happen:
% This guarantees that if a proposal $\pi$ is decided in view $v$, a Byzantine leader can only break \probft's agreement in a view change if not enough correct replicas prepare $\pi$.
% If we break down the possible number of correct replicas $W$ that prepared $\pi$, we observe that: 
% (Figure \ref{fig:view_change_safety}):

\begin{itemize}[label=--, leftmargin=1.1em]
    \item $1 \leq w \leq f$. 
    If the leader is Byzantine, it can propose any proposal different than $\pi$.
    Besides, if the leader is correct, it proposes a proposal $\pi' \neq \pi$ 
    % under either of the following conditions:
    % \begin{enumerate*}[label=(\alph*)]
        % \item it receives no $\textsc{NewLeader}$ message from a replica that prepared $\pi$, or
        % 
        % \item the number of $\textsc{NewLeader}$ messages received from replicas that prepared $\pi'$ is greater than the number of $\textsc{NewLeader}$ messages received from replicas that prepared $\pi$.
    % \end{enumerate*}
    when the number of $\textsc{NewLeader}$ messages received from replicas that prepared $\pi'$ is greater than the number of $\textsc{NewLeader}$ messages received from replicas that prepared~$\pi$.
    % 
    \item $f+1 \leq w < \lceil{(n+f+1)/2}\rceil$. 
    If the leader is Byzantine, it can propose a proposal $\pi' \neq \pi$ if the number of replicas that prepared~$\pi'$ is greater than the number of replicas that prepared $\pi$.
    Besides, if the leader is correct, it proposes a proposal $\pi' \neq \pi$ when the number of $\textsc{NewLeader}$ messages received from replicas that prepared~$\pi'$ is greater than the number of $\textsc{NewLeader}$ messages received from replicas that prepared $\pi$.
\end{itemize}

% \begin{figure}[!t]
%     \centering
%     \includegraphics[scale=0.3]{pictures/view-change-safety.PNG}
%     \caption{Steps to calculate the probability of agreement with view change.}
%     \label{fig:view_change_safety}
% \end{figure}

We need to ensure that there is a high probability that the system will not be in these scenarios, as determined by the following theorem.

\begin{theorem}\label{thm:view:change}
    % The probability of deciding a value $v$ by a correct replica when $t\leq n/o$ replicas prepared $v$ is at most $\mathit{exp}\{ -\delta^2oqt/(n(\delta+2)) \} $, where $\delta = (n/(ot)) -1$.
    The probability of proposing a value~$\pi'$ when another value $\pi$ has been decided in a prior view by a correct replica is at most $\mathit{exp}\{ -\delta^2oqt/(n(\delta+2)) \} $, where $\delta = (n/(ot)) -1$.
\end{theorem}

% The probability computed in Theorem~\ref{thm:view:change} also bounds the probability of having a value $\pi'$ prepared more than $w-f$ times.
% Hence, we do not compute its probability separately.

\setcounter{theorem}{0}
\begin{theorem}[The main liveness and safety results]\label{thm:livenss:safety}
\probft guarantees liveness with probability $1$ and safety with a probability of $1 - e^{\Theta(-\sqrt{n})}$.
\end{theorem}
\setcounter{theorem}{7}

% \section{\prober}\label{sec:smr}
% In the state machine replication (SMR) model \cite{lamport_time_clocks,schneider}, an arbitrary number of clients issue requests to a set of replicas. 
% These replicas implement a deterministic stateful service that changes upon executing every request, replying later to the client. 
% This technique aims to make the replicas behave as a centralized system \cite{linearizability}, where every replica makes progress consistently.
% This section presents an SMR called \prober based on \probft and PBFT.

% \subsection{Service Properties}
% In \prober, there are two types of logs -- deterministic and probabilistic.
% We provide the properties of the original SMR model~\cite{schneider} for the deterministic log (or simply, log):
% \begin{itemize}[label=--,leftmargin=1em]
% \item Any two correct replicas append the same sequence of requests to the log that stores the history of deterministically committed operations;
% \item Operations from correct clients are eventually executed.
% \end{itemize}

% We use PBFT in order to fill the log.
% On the other hand, we utilize \probft for filling the probabilistic log. 
% As \probft is a probabilistic algorithm, there is some probability for replicas to diverge and execute different requests.
% Hence, opposing the deterministic log, we cannot ensure with certainty that correct replicas append the same sequence of requests to the probabilistic log. 
% Instead, we can ensure that correct replicas will append the same sequence of requests to the probabilistic log with high probability.

% \subsection{\prober Algorithm}

% \prober (Algorithm \ref{algorithm:normal_operation_simplified}) works in successive views where, for each view, there is an established leader responsible for receiving client requests and disseminating the requests to the other replicas.

% The algorithm is based on two other protocols that are used as black-boxes: \probft (Algorithm \ref{alg:probft}) is used to commit client requests probabilistically, and PBFT \cite{pbft} is used to commit the operations history across all replicas deterministically. 
% Every replica has access to two logs. 
% One called $\mathit{log}$ that stores the history of deterministically committed operations, and another called $\mathit{proposedLog}$ that stores all the executed requests that are still possible to be rolled back (Figure \ref{fig:log_progression}).

% \begin{figure}[hbt]
%     \centering
%     \includegraphics[scale=0.46]{pictures/log_progression.PNG}
%     \caption{Progression of both logs in \prober according to the current sequence number.}
%     \label{fig:log_progression}
% \end{figure}

% On receiving a client request, if a replica is the current leader, it verifies if the request is valid using an application-specific function. 
% If the request is valid, the leader broadcasts the request in a $\textsc{Propose}$ message to every replica in the system.

% Upon receiving a request for a sequence number $i$, every replica verifies if the request is valid to be appended to $\mathit{proposedLog}$. 
% Then, the replica verifies the execution mode for the current sequence number with the $\mathtt{isLogCommit}$ predicate (Equation \ref{eq:modulus}). 
% A commit to the log is performed every $c$ sequence numbers or if there was a view change to ensure that every replica agrees on the same log of deterministically committed operations at the beginning of a new view.
% % 
% \begin{equation}
%     \mathtt{isLogCommit(i)} = i\; \mathit{mod} \;c = 0 \lor \mathit{new\_view} = \mathtt{ture}
%     \label{eq:modulus}
% \end{equation}

% If the $\mathtt{isLogCommit}$ predicate returns $\mathtt{false}$, each replica executes the \probft consensus algorithm for the current request; otherwise, it executes PBFT for the hash of the $\mathit{proposedLog}$.

% When a replica decides on a value for a given sequence number $i$, it executes the request and replies to the client with the operation result. 
% Suppose a replica decides after executing the PBFT consensus algorithm. 
% In that case, it also considers the log of deterministically committed operations as the $\mathit{proposedLog}$ until sequence number $i$ emptying the $\mathit{proposedLog}$. The replica only considers the $\mathit{proposedLog}$ until sequence number $i$ as the log might have new proposals that the replica has not yet deterministically decided.

% \begin{algorithm}[!t]
% \DontPrintSemicolon

% \asaleader \whenreceived ($\langle \mathtt{Request},x\rangle_\_$)
% {
% \pre $\mathtt{valid}(x)$\;
% \send $\langle \textsc{Propose},v,\mathit{size}(\mathit{log}) \ +$ 
% \nonl \ \ $\mathit{size}(\mathit{proposedLog}),x\rangle_{i}$ \toall\;
% }

% \vspace{0.5em}

% \whenreceived($\langle \textsc{Propose},v,i, x\rangle_{j}$)
% {
% \pre $\mathit{locked} = \mathtt{false} \;\land\;\mathtt{valid(x)} \ \land$ \;
% \nonl \ \ $\mathit{curr\_view} = v \land \mathit{proposedLog}[i] = \bot \ \land$ \;
% \nonl \ \ $\forall \ y \in \{0,...,i-1\}: \mathit{proposedLog}[y] \neq \bot$\;
% \ifblock(\text{$\mathtt{isLogCommit}(i)$})
% {
% $\mathtt{PBFT}(\mathit{proposedLog})$\;
% }
% $\mathit{proposedLog}[i] \leftarrow x$ \;
% $\mathtt{\probft}(x)$\;
% }

% \vspace{0.5em}

% \upondecided($w$ for sequence number $s$) 
% {
% \pre $\mathit{locked} = \mathtt{false} \;\land\; \mathit{curr\_view} = v$\;
% \ifblock ({$\mathtt{isLogCommit}(s)$}){
% \ifblock ({$\mathit{new\_view} = \mathtt{ture}$}){
% $\mathtt{rollback}(\mathit{log})$\;
% \forblock ({$j \in \mathit{proposedLog}[0 \dots s] \setminus \mathit{log}$}){
% % \quad \quad //log[:$i$] denotes every request in the log until position $i$\;
% % \quad \quad //log1 $\setminus$ log2 denotes every element in log1 not in log2\;
% $\mathtt{execute\_and\_reply}(j)$\;
% }
% $\mathit{new\_view} \leftarrow \mathtt{false}$
% }
% \elseblock()
% {
% $\mathtt{execute\_and\_reply}(w)$\;
% }
% $\mathit{log} \leftarrow \mathit{proposedLog}[0 \dots s]$ 
% }
% \elseblock()
% {
% $\mathtt{execute\_and\_reply}(w)$\;
% }
% }

% \vspace{1em}

% \caption{\prober normal operation for replica $i$.}
% \label{algorithm:normal_operation_simplified}
% \end{algorithm}

% \subsection{\prober View-Change Algorithm}\label{sec:\probft_SMR_view_change}
% A crucial function of every leader-based SMR protocol is to ensure liveness even when the current leader fails. In \prober, we must ensure that when the leader for a given view $v$ is faulty, every correct replica will eventually enter view $v+1$. 
% Ideally, this would be done using a synchronizer and the single-shot version of the current protocol used as a black box in the normal case operation. 
% However, this would not allow replicas in different sequence numbers to gather information about each other. 
% Moreover, this would be a problem as \probft and PBFT single-shot protocols~\cite{synchronizer} have different ways to deal with a view change, meaning that if replicas were not executing the same protocol, it would be problematic.

% Given the problem of using the synchronizer and single-shot versions, \prober ensures liveness through a view change algorithm (Algorithm \ref{alg:probft_view_change}) similar to the algorithm used in PBFT \cite{pbft}. More specifically, a view change can be triggered by a replica when it timeouts the current view or receives conflicting proposals sent by the current leader. 
% Either way, a replica always proceeds by increasing the current view $v$ to the view after it, locking on the new view until it receives a $\textsc{NewView}$ message sent by the new leader and by broadcasting a $\textsc{ViewChange}$ message (lines \ref{line:independent_view_change_begin}-\ref{line:independent_view_change_end}) with the view it wants to enter. 
% A replica also includes its certificates, which prove that it has (probabilistically or deterministically) prepared a request.

% \begin{algorithm}[!t]
% \DontPrintSemicolon

% \ifblock (\text{\textbf{timeout}})
% {
% \label{line:independent_view_change_begin}
% $\mathit{curr\_view} \leftarrow \mathit{curr\_view} + 1$\;
% $\mathit{locked} \leftarrow \mathtt{ture}$\;
% \send $\langle \textsc{ViewChange},\mathit{curr\_view},\mathit{certs} \rangle_i$ \toall;
% }

% \vspace{0.5em}

% \whenreceived (\text{$\{\langle \_,v,i,\langle x \rangle_j\rangle\_\}$})
% {
% \pre $\mathit{curr\_view} = v  \;\land r_j = \mathtt{leader}(v) \ \land$ 
% \nonl \ \ $\mathit{proposedLog}[i] \neq x$\;
% $\mathit{curr\_view} \leftarrow \mathit{curr\_view} + 1$\;
% $\mathit{locked} \leftarrow \mathtt{ture}$\;
% \send $\langle \textsc{ViewChange},v+1 ,\mathit{certs} \rangle_i$ \toall;
% \label{line:independent_view_change_end}
% }

% \vspace{0.5em}

% \whenreceived ({$\{\langle \textsc{ViewChange},v,\mathit{certs}_j\rangle_j\} = M$ \forf})
% {
% \label{line:f_1_view_change_begin}
% \pre $\mathit{curr\_view} < v$\;
% \send $\langle \textsc{ViewChange},v,\mathit{certs}\rangle_i$ \toall \;
% \label{line:f_1_view_change_end}
% }

% \vspace{0.5em}

% \whenreceived ({$\{\langle \textsc{ViewChange},v,\mathit{certs}_j\rangle_j\} = M$ \foradeterministicquorum Q}) 
% {
% \label{line:2f_1_view_change_begin}
% \pre $\mathit{curr\_view} < v$\;
% $\mathit{curr\_view} \leftarrow v$ \;
% $\mathit{locked} \leftarrow \mathtt{ture}$\;
% \label{line:2f+1_view_change_end}
% \ifblock({$\mathtt{leader}(v) = i$})
% {
% \pre $\forall \ m \in M : \mathtt{validNewLeader}(m)$\;
% $\mathit{size}(\mathit{proposedLog}) \hspace{-0.25em} \leftarrow \hspace{-0.25em} \mathit{max}\{\mathit{size}(\mathit{certs})_j  | \ j \in M\}$\;
% \forblock ($i \in \mathit{proposedLog}$)
% {
% \ifblock({$\exists \ i' : i \leq i' \;\land\; \mathtt{prepared}(\mathit{certs}[i']_j)$})
% {
% $\mathit{proposedLog}[i] \leftarrow \mathit{LogValue}(\mathit{certs}[i']_j,i)$\;
% }
% \ifblock({$\exists \ v : v = \mathit{mode}\big\{\mathit{LogValue}(\mathit{certs}[i]_j,i) \ |$\;
% \nonl \ \ $\mathit{certs}[i]_j \in M\big\}$})
% {
% $\mathit{proposedLog}[i] \leftarrow v$\;
% }
% \elseblock()
% {
% $\mathit{proposedLog}[i] \leftarrow \mathtt{myValue}()$\;
% }
% }
% \send $\langle \mathtt{NewView},v,\mathit{proposedLog},M \rangle_j$ \toall\;
% }
% }

% \vspace{0.5em}

% \whenreceived ({$\langle \mathtt{NewView},v,\mathit{log},M \rangle_j = C$})
% {
% \label{line:receive_new_view}
% \pre $j = \mathtt{leader}(v) \;\land\; \mathit{curr\_view} \leq v \;\land$\; 
% \nonl \ \ $\forall \ x \in \mathit{log} : \mathtt{valid}(x)$\;
% \ifblock ({$\mathtt{safeLog}(\mathit{log},M)$})
% {
% \label{line:verify_new_view}
% $\mathit{curr\_view} \leftarrow v$\;
% \label{line:new_view_update_begin}
% $\mathit{proposedLog} \leftarrow \mathit{log}$\;
% $\mathit{locked} \leftarrow \mathtt{false}$\;
% $\mathit{new\_view} \leftarrow \mathtt{ture}$\;
% $\mathtt{start\_timer}()$\;
% \label{line:new_view_update_end}
% }
% }

% \vspace{1em}

% \caption{\prober view change for replica $j$}
% \label{alg:probft_view_change}
% \end{algorithm}

% A replica can also change its view based on the number of $\textsc{ViewChange}$ messages it receives. When it receives $f+1 \;\textsc{ViewChange}$ messages for view $v$, it knows that there is at least one correct replica trying to enter $v$ and so it broadcasts to every other replica a $\textsc{ViewChange}$ message for $v$ with its own certificates (lines \ref{line:f_1_view_change_begin}-\ref{line:f_1_view_change_end}). 
% When a replica receives $\textsc{ViewChange}$ messages from a deterministic quorum of replicas for a view $v$ greater than its current view, it will enter view $v$ (lines \ref{line:2f_1_view_change_begin}-\ref{line:2f+1_view_change_end}) but it locks $v$, waiting to receive a $\textsc{NewView}$ message sent by the leader of $v$.

% If a replica receives a deterministic quorum of $\textsc{ViewChange}$ messages for a view $v$ greater than its current view and it is the leader of $v$, it sends a $\textsc{NewView}$ message to every other replica with the quorum of $\textsc{ViewChange}$ messages it received and a new proposed log with the following properties:

% \begin{itemize}[label=--,leftmargin=1em]
%     \item If there is a certificate for a prefix\footnote{We say that $A$ is a prefix of $B$ if $A \preceq B$. By convention $A \preceq B$ even if $A=B$.} of a log, then that prefix is in the new proposed log;
%     \item If there is a probabilistic certificate for a request (but no certificates for that request), the new log contains the request with most certificates for that position;
%     \item If there are no certificates or probabilistic certificates for the log's position, the new log can have any request proposed for that position.  
% \end{itemize}

% When a replica receives a $\textsc{NewView}$ message from the leader of a higher view (line \ref{line:receive_new_view}), first it verifies the correctness of the new proposed log with the $\mathtt{safeLog}$ predicate (line \ref{line:verify_new_view}), which checks if the new leader observed a quorum of $\textsc{ViewChange}$ messages and if for that set of $\textsc{ViewChange}$ messages the new log was correctly built.
% % 
% \begin{align}
%     &\mathtt{safeLog}(\mathit{log},M)\rangle_j \iff \nonumber
%     \\ & \qquad \exists \ Q, v : \mathtt{quorum}(Q) \ \land \nonumber
%     \\ & \qquad M = \{\langle \textsc{ViewChange},v, \mathit{certs}_k\rangle_k \ | \ k \in Q\} \;\land\; \nonumber
%     \\ & \qquad v > \mathit{curr\_view}\;\land\; \nonumber
%     \\ & \qquad \exists \ x, \nexists \ y : \mathit{size}(\mathit{log}) = \mathit{size}(\mathit{certs}_x) \ \land \nonumber
%     \\ & \qquad \qquad \mathit{size}(\mathit{log}) < \mathit{size}(\mathit{certs}_y)\;\land
%     \\ & \qquad \forall \ x \in \{0,..,|\mathit{log}|\} : \big(\exists \ k,j : k > x \;\land\; \nonumber 
%     \\ & \qquad \qquad \mathtt{prepared}(\mathit{certs}[k]_j) \;\land\; \nonumber
%     \\ & \qquad \qquad \mathit{log}[x] = \mathtt{logValue}(\mathit{certs}[k]_j,i)\big)\;\land \nonumber
%     \\ & \qquad \forall \ x \in \{0,..,|\mathit{log}|\} : \big(\nexists \ k,j : k > x \;\land\; \nonumber
%     \\ & \qquad \qquad \mathit{log}[x] = \mathit{mode}\{\mathit{certs}[x]_k.\mathit{value}\; | \;k \in Q\} \;\lor \nonumber
%     \\ & \qquad \qquad \nexists \ e : \mathtt{probPrepared}(\mathit{certs}[x]_e ) \big) \nonumber
% \end{align}


% If there was a problem with the new log or the set sent by the leader of the higher view, then a replica ignores the message sent by the new leader. If the new leader proposed a valid new log for a valid set of $\textsc{ViewChange}$ messages, then a replica enters the new view, accepts the new proposedLog, unlocks the current view for the normal operation mode, sets the $\mathit{new\_view}$ flag to $\mathtt{ture}$, so the subsequent request is triggered in LogCommit mode (lines \ref{line:new_view_update_begin}-\ref{line:new_view_update_end}), and starts the timer for the new view.

% To represent the value of the proposed log in a sequence number $i$ of the replica $j$ with a certificate for a position $p$ we assume that replicas have access to a function $\mathtt{logValue}$ (Equation \ref{equation:log_value}). This function returns the request in the proposed log of a replica $j$ in a specific position $i$. 
% If the replica $j$ has a deterministic certificate, this function can also return the value of any position before $i$.
% % 
% \begin{align}\label{equation:log_value}
%     & \mathtt{logValue}(\mathit{cert}[p]_j,i)= \nonumber \\
%     & \qquad \begin{cases}
%         \mathit{proposedLog}[i]_j \quad i \leq p \ \land 
%             \\ \qquad \mathtt{prepared}(\mathit{cert}[p]_j) \\
%         \mathit{proposedLog}[i]_j \quad i = p \ \land 
%             \\ \qquad \mathtt{probPrepared}(\mathit{cert}[p]_j)\\
%     \end{cases}
% \end{align}


\section{Numerical Evaluation}\label{sec:evaluation}
In this section, we illustrate the usefulness of \probft by presenting a brief numerical analysis of probabilities and costs of the protocol in different settings.
This analysis considers $q=2\sqrt n$ with different values of $o$.


% \vspace{0.5em}
% \noindent\textbf{Probability of disagreement in a view.}
% Recall that the probability of disagreement in a view is bounded by $(\mathit{exp}\{ -q/2 \})^4$, where $q=l\sqrt{n}$, due to Theorem~\ref{thm:agreement:in:view} even when a Byzantine leader sends several proposals.
% Fig.\ref{fig:prob:disagreement:in:view} shows the probability of disagreement in a view for systems with different sizes and different values of $l$.
% This figure shows that the probability of agreement violation in a view decays by increasing the system size or the value of $l$.  

\vspace{0.5em}
\noindent\textbf{Probability of disagreement with view-change.}
Recall that the probability of disagreement with view-change is bounded by $\mathit{exp}\{ -\delta^2q/((\delta+1)(\delta+2)) \} $, where $\delta = (n/(2of)) -1$ (Theorem~\ref{thm:view:change}).
Figure~\ref{fig:analysis}a (resp. Figure~\ref{fig:analysis}c) depicts the probability of ensuring agreement for systems with different system sizes when $f/n=0.2$ (resp. with different values of $f/n$ when $n=100$).
Note that the plotted values consider the worst-case situation in which there are faulty leaders in each view.
These figures show the probability of ensuring agreement increases as we have fewer Byzantine replicas or the system size increases.
% (as probabilistic quorums get bigger).

\vspace{0.5em}
\noindent\textbf{Probability of termination violation.}
Note that increasing the value of $o$ increases the probability of forming probabilistic quorums.
Figure~\ref{fig:analysis}b (resp. Figure~\ref{fig:analysis}d) depicts the probability of terminating in a view after GST when the leader is correct for systems with different system sizes (resp. with different values of $f/n$).
These figures show the probability of deciding a value increases as we have fewer Byzantine replicas or the system size increases.

\vspace{0.5em}
\noindent\textbf{Number of exchanged messages.}
Figure~\ref{fig:pbft:probft:hotstuff} (Introduction) shows the number of exchanged messages in PBFT, \probft (for different values of $o$), and HotStuff.
In the figure, it is possible to see that \probft exchanges significantly fewer messages than PBFT despite having the same good-case optimal latency.

% \begin{figure}[!t]
%     \centering
    
%     % \begin{subfigure}[t]{0.49\textwidth}
%     %     \centering
%     %     \includegraphics[scale=0.8]{pictures/agreement_in_view.pdf}
%     %     \caption{Probability of disagreement in a view.}
%     %     \label{fig:prob:disagreement:in:view}
%     % \end{subfigure}
%     % \hfill
%     \begin{subfigure}[t]{0.47\textwidth}
%         \centering
%         \includegraphics[scale=0.8]{pictures/agreement_view_change.pdf}
%         \caption{Probability of ensuring agreement with faulty leaders in every view and $f/n=0.2$.}
%         \label{fig:prob:disagreement:view:change}
%     \end{subfigure}
%     %\\
%     \hfill
%     \begin{subfigure}[t]{0.47\textwidth}
%         \centering
%         \includegraphics[scale=0.8]{pictures/termination.pdf}
%         \caption{Probability of terminating in a view after GST when the leader is correct and $f/n=0.2$.}
%         \label{fig:prob:termination:violation}
%     \end{subfigure}
%     \hfill
%     \begin{subfigure}[t]{0.23\textwidth}
%         \centering
%         \includegraphics[scale=0.8]{pictures/f_o_agreement.pdf}
%         \caption{Probability of ensuring agreement with faulty leaders in every view and $n=100$.}
%         \label{fig:prob:f_o_agreement}
%     \end{subfigure}
%     \hspace{3em}
%     \begin{subfigure}[t]{0.23\textwidth}
%         \centering
%         \includegraphics[scale=0.8]{pictures/f_o_termination.pdf}
%         \caption{Probability of terminating in a view after GST when the leader is correct and $n=100$.}
%         \label{fig:prob:f_o_termination}
%     \end{subfigure}
%     % \hfill
%     % \begin{subfigure}[t]{0.3\textwidth}
%     %     \centering
%     %     \includegraphics[scale=0.6]{pictures/pbft_probft_hotstuff.pdf}
%     %     \caption{Comparing the number of exchanged messages in PBFT, \probft, and HotStuff.}
%     %     \label{fig:msg:pbft:probft:hotsuff}
%     % \end{subfigure}
% \caption{\probft Agreement and Termination probability analysis with $q=2\sqrt n$.}
% \label{fig:analysis}
% \end{figure}

\begin{figure}
    \centering
    \includegraphics[scale=0.755]{pictures/combined_figures.pdf}
    \caption{
    \probft Agreement and Termination probability analysis with $q=2\sqrt n$.
    For $f/n=0.2$, Sub-figure~(a) depicts the probability of ensuring agreement with faulty leaders in every view, 
    while Sub-figure~(b) shows the probability of terminating in a view after GST when the leader is correct.
    For $n=100$, Sub-figure~(c) depicts the probability of ensuring agreement with faulty leaders in every view, \
    while Sub-figure~(d) depicts the probability of terminating in a view after GST when the leader is correct.}
    \label{fig:analysis}
\end{figure}


\section{Related Work}\label{sec:related:work}


\noindent\textbf{Scalable BFT consensus protocols.}
With the advent of blockchain and decentralized payment systems, BFT consensus protocols have gained increasing significance, as they can be employed for constructing high-performance and energy-efficient blockchain and decentralized payment systems with provable correctness properties.
These systems are typically deployed in large-scale networks with hundreds of replicas, so they require scalable protocols.
However, traditional practical BFT consensus protocols, like PBFT~\cite{pbft}, employ an all-to-all message exchange pattern, which results in a quadratic message complexity, making them impractical in such settings. 

There are several approaches to enhance the scalability of BFT consensus protocols. 
One approach involves modifying the message exchange pattern.
For instance, protocols like HotStuff~\cite{yin19hotstuff} modify the message exchange pattern from all-to-all to leader-to-all-to-leader, resulting in linear message complexity.
Alternatively, some protocols~\cite{kauri,li2020scalable} utilize a tree-based message exchange pattern, which yields sublinear message complexity (e.g., $O(\sqrt{n})$ when a balanced tree is used), other protocols employ gossip protocols for communication (e.g.,~\cite{algorand,rapidchain,gosig,cason2021design,camenisch2022internet}). 
While several of these protocols remove the all-to-all communication pattern, they increase the number of communication steps necessary to finish the protocol.



\vspace{0.5em}
\noindent\textbf{Randomized consensus protocols.}
The primary drive for developing randomized consensus protocols was the well-known FLP impossibility result~\cite{flp}. 
This result states that for crash-prone asynchronous systems, designing a deterministic consensus protocol (and especially one that terminates deterministically) is impossible.
% This result states that designing a deterministic protocol that solves consensus in crash-prone asynchronous systems is impossible.
% Specifically, ensuring the termination property of consensus deterministically in crash-prone asynchronous systems is impossible. 
One of the main approaches to circumvent such an impossibility result involves relaxing deterministic termination to probabilistic termination.
Most of the protocols following this approach are based on an abstraction called the \textit{common coin}.
A common coin is a random source observable by all participants but unpredictable for an adversary.

The first randomized consensus protocol by Ben-Or~\cite{ben-or} assumes a strong adversary who can observe the entire history of the system. %, including exchanged messages as well as current and past states of replicas.
% Ben-Or's protocol is a leaderless crash fault-tolerant consensus protocol that ensures termination probabilistically by assuming a strong adversary.
%Such an adversary can observe the entire history of the system, including current and past states of replicas, along with the exchanged messages.
The protocol operates in rounds, with each round involving $O(n^2)$ message exchanges, and it requires exponential expected time to converge in the worst case.

Rabin~\cite{rabin1983randomized} showed that probabilistic termination can also be used for BFT consensus protocols.
%Rabin~\cite{rabin1983randomized} proposed a consensus protocol that ensures termination probabilistically.
In the same domain, Cachin et al.~\cite{cachin2000random} 
%proposed another protocol for BFT consensus in asynchronous systems, leveraging 
leveraged cryptographic techniques, notably threshold signatures and coin-tossing mechanisms.
Their protocol has constant expected time and message complexity of $O(n^2)$ and is based on the static corruption model for adversaries.
%and ensures termination probabilistically.

Alistarh et al.~\cite{alistarh_randomized} introduced a protocol tailored to handle an adaptive corruption adversary capable of selecting which replicas crash at any point during the execution of protocols in asynchronous systems.
The message complexity of the proposed protocol is $O(n^2\log^2{n})$.
Roughly, in the protocol, a replica first announces its votes to small groups, then propagates them to increasingly larger groups as it generates more and more votes.
Mostéfaoui et al.~\cite{mostefaoui2015signature} proposed an asynchronous consensus protocol that is signature-free and has optimal resilience.
Its expected number of rounds to decide is constant, and its message complexity is $O(n^2)$.
HoneyBadgerBFT~\cite{miller2016honey} is a probabilistic BFT atomic broadcast presented for asynchronous systems. 
This protocol ensures the liveness and safety properties probabilistically.
When there is only one message to broadcast, the message complexity of this protocol is $O(n^3\log^2{n})$.
Follow-up work (e.g.,~\cite{duan2018beat,dumbong}) improved the communication complexity of these protocols, but never below $O(n^2)$.

\vspace{0.5em}
\noindent\textbf{Synchronizer.}
Byzantine fault-tolerant consensus protocols designed for partially synchronous systems typically structure their execution in a sequence
of views, with the premise that there will be a view in which all correct replicas will overlap with enough time to reach a consensus if there is a correct leader. 
Designing these protocols is challenging, and researchers usually pay more attention to guaranteeing the system's safety rather than liveness~\cite{pbft,sbft,Naor2021Cogsworth}.
The problem with the partially synchronous model and designing the protocols in a sequence of views is that replicas may diverge indefinitely before the GST, reaching GST in entirely different views. 
This problem is not addressed in commonly used Byzantine fault-tolerant protocols~\cite{pbft,Naor2021Cogsworth} in which there is a rigid assumption that after the system reaches GST, all the correct replicas will eventually converge to the same view.
By separating the mechanism used for view synchronization in a distinct component (synchronizer), a recent work~\cite{makingByzConsLive} identified the properties of a synchronizer, which we employ in \probft.
Notice that using such abstraction does not incur added message complexity as there are solutions with linear message complexity~\cite{linearsync,fever}. 

\vspace{0.5em}
\noindent\textbf{Probabilistic quorum systems.}
Malkhi et al.~\cite{malkhi97probabilistic} introduced probabilistic quorum systems to enhance the efficiency of data replication by relaxing strict quorum requirements and allowing for probabilistic guarantees of consistency.
It is essential to highlight that such a quorum system operates under the implicit assumption that any chosen quorum will be accessible without taking into account the potential effects of failures or asynchrony~\cite{availability_non_strictQS,originQS,signedQS}.
In other words, it does not account for the impact of an adversarial scheduler (also known as an active adversary~\cite{availability_non_strictQS} or an asynchronous scheduler~\cite{signedQS}) that could potentially delay the delivery of messages.
Yu~\cite{signedQS} introduced an alternative concept termed signed quorum systems, aiming to address the challenges posed by network scheduling. 
Nevertheless, Yu's method remains susceptible to manipulation by an adversarial scheduler~\cite{availability_non_strictQS}.


\section{Conclusion}\label{sec:conclusion}
We introduced \probft, a Byzantine fault-tolerant consensus protocol that ensures the safety and liveness properties with high probability in permissioned partially synchronous systems.
This protocol's message complexity is $O(n\sqrt{n})$ in a system with $n$ replicas, and it has an optimal number of communication steps.
A promising direction for future work lies in leveraging \probft as a basis for constructing a state machine replication protocol. 
Furthermore, designing a streamlined version of the protocol aimed at eliminating the necessity for view-change mechanisms presents an interesting option for further investigation.

\begin{acks}
This work was partially supported by the \grantsponsor{dfg}{Deutsche Forschungsgemeinschaft (DFG, German Research Foundation)}{https://www.dfg.de/} -- \grantnum{dfg}{446811880 (BFT2Chain)}, 
and by \grantsponsor{fct}{FCT} \ \ through the    
\grantnum{smartchain}{\href{https://doi.org/10.54499/2022.08431.PTDC}{SMaRtChain project (2022. 08431.PTDC)}} and the
\grantnum{lasige}{\href{https://doi.org/10.54499/UIDB/00408/2020}{LASIGE Research Unit (UIDB/00408/2020} and \href{https://doi.org/10.54499/UIDP/00408/2020}{UIDP/00408/2020)}}.
\end{acks}

\bibliographystyle{ACM-Reference-Format}
\bibliography{ref.bib}

\ifthenelse{\boolean{extendedVersion}}{
\clearpage
\appendix

\section{Probability Definitions and Bounds}
To establish the correctness of \probft, we utilize several probability definitions and bounds. 
This appendix outlines these definitions and bounds.

\subsection*{Chernoff bounds} 
We use the Chernoff bounds~\cite{motwani1995randomized} for bounding the probability that the sum of independent random variables deviates significantly from its expected value.
Suppose $X_1, \dots, X_n$ are independent Bernoulli random variables, and let $X$ denote their sum.
Then, for any $\delta\in(0,1)$:
\begin{align}
&\Pr\big( X \leq (1-\delta)\mathop{\mathbb{E}}[X] \big) \leq \mathit{exp}\{ -\delta^2\mathop{\mathbb{E}}[X]/2 \}.\label{ineq:chernof2}
\end{align}
Besides, for any $\delta \geq 0$:
\begin{align}
\Pr\big( X \geq (1+\delta)\mathop{\mathbb{E}}[X] \big) \leq \mathit{exp}\{ -\delta^2\mathop{\mathbb{E}}[X]/(2+\delta) \}.\label{ineq:chernof}
\end{align}
% Besides, for every $\beta\geq 1$, it holds that:
% \begin{align}
%     \Pr(X\geq \beta\mathop{\mathbb{E}}[X]) \leq \left( \frac{e^{\beta-1}}{\beta^\beta} \right)^{\mathop{\mathbb{E}}[X]}
% \end{align}

\subsection*{Negative association} 
In randomized algorithms and analysis, we often use independent random variables, enabling the application of powerful theorems and bounds like Inequalities~\ref{ineq:chernof2} and \ref{ineq:chernof}. 
However, random variables may not always be independent.
The following definition and theorem allow us to leverage Inequalities~\ref{ineq:chernof2} and \ref{ineq:chernof} when random variables are dependent.

\begin{definition}[Negative association~\cite{concentration}]
The random variables $X_i, i\in [n]$, are negatively associated if for all disjoint subsets $I,J\subseteq[n]$ and all non-decreasing functions $f$ and $g$,
\begin{align*}
\mathop{\mathbb{E}}[f(X_i, i\in I)g(X_j,j\in J)] \leq \mathop{\mathbb{E}}[f(X_i, i\in I)]\mathop{\mathbb{E}}[g(X_j,j\in J)].
\end{align*}
\end{definition}

\begin{theorem}[Chernoff–Hoeffding bounds with negative dependence~\cite{concentration}]\label{thm:chernoff:NA}
The Chernoff–Hoeffding bounds can be applied to $X=\sum_{i\in[n]}X_i$ if the random variables $X_1,\dots,X_n$ are negatively associated.
\end{theorem}

In order to ease showing negative association, two following properties are considered~\cite{concentration}:
\begin{itemize}[label=--, leftmargin=1em]
\item \textbf{Closure under Products:} If $X_1, \ldots, X_n$ and $Y_1, \ldots, Y_m$ are two independent families of random variables that are separately negatively associated, then the family $X_1, \ldots, X_n,$ $Y_1, \ldots, Y_m$ is also negatively associated.

\item \textbf{Disjoint Monotone Aggregation:} If $X_i$, $i \in [n]$, are negatively associated and $\mathcal{A}$ is a family of disjoint subsets of $[n]$, then the random variables $f_A(X_i, i \in A)$, $A \in \mathcal{A}$, are also negatively associated, where the $f_A$s are arbitrary non-decreasing (or non-increasing) functions.
\end{itemize}

We also use the following result adapted from~\cite{narv} in the process of showing a negative association.
\begin{theorem}\label{thm:na:rv}
    Consider $n$ distinct items from which a sample of size $s$ is chosen without replacement.
    Let $X_i, i\in[n]$ be random variables indicating the presence of a specific item in the sample.
    Random variables $X_i, i\in[n]$ are negatively associated.
\end{theorem}

\subsection*{Hypergeometric distribution} 
The hypergeometric distribution, denoted as $\mathcal{HG}(N, M, r)$, characterizes the number of specific items within a random sample of size $r$, drawn without replacement from a population of size~$N$, containing $M$ items of the same type~\cite{probBook}. 
The expected value of a random variable $X$, which follows this distribution, can be expressed as $rM/N$. 
Additionally, a tail bound for $X$ can be derived as follows:
\begin{equation}\label{ieq:tail:bound}
    \Pr\big( X \leq  \mathop{\mathbb{E}}[X] - rt \big) \leq \mathit{exp}\{-2rt^2\},
\end{equation}
with $t$ taking values within the interval $(0, M/N)$~\cite{CHVATAL1979285,skala2013hypergeometric}.

% \subsection*{Normal approximation to the binomial distribution}
% The following formula, adapted from~\cite{probBook}, approximates the binomial distribution using the normal distribution.
% Here, $\mathit{Bin}$ represents the binomial distribution, and $\Phi$ represents the standard normal CDF.
% If $X \sim \mathit{Bin}(n,p)$, the following approximation works well as long as $np \geq 5$ and $n(1-p) \geq 5$:
% \begin{equation}\label{eq:normal}
% \Pr\left( X \geq x \right) \simeq 1 - \Phi\left( \frac{x - 0.5 - np}{\sqrt{np(1-p)}} \right).
% \end{equation}

\section{Preliminary Results}
Here we present preliminary results that will be used to analyze \probft.
The following results center around computing the probability of forming a probabilistic quorum.

\begin{lemma}\label{lem:expect}
Let $T$ be a subset of replicas with a size of $t$, where each replica $i \in T$ randomly samples~$s$ distinct replicas uniformly from $\Pi$.
The expected number of replicas in $T$ with a given replica~$j$ in their samples is $st / n$.
\end{lemma}
\begin{proof}
For each replica $i \in T$, we define an indicator random variable $I_{ij}$ identifying whether $j$ is in the sample of $i$:  
\begin{align*}
    I_{ij} = 
    \begin{cases}
           1 \quad \text{$j$ is in the sample of $i$}
        \\ 0 \quad \text{otherwise.}
    \end{cases}
\end{align*}
The expected value of $I_{ij}$ can be computed as follows:
\begin{align*}
    \mathop{\mathbb{E}}[I_{ij}] 
    = \Pr( \text{$j$ is in the sample of $i$} )
    = s / n.
\end{align*}
Let $I_j = \sum_{i\in T}I_{ij}$, indicating the number of replicas in~$T$ that have $j$ in their samples.
Using the linearity of expectation, the expected value of $I_{j}$ can be computed as follows:
\begin{align*}
     \mathop{\mathbb{E}}[I_j] = \sum_{i\in T}\mathop{\mathbb{E}}[I_{ij}] = st / n.
\end{align*}
\end{proof}

\begin{theorem}\label{thm:1}
Let $T$ be a subset of replicas with size $t$, where each replica $i \in T$ randomly samples $s=o q$ distinct replicas uniformly from $\Pi$.
If $n<ot$, then at least $q$ replicas within~$T$ have a given replica~$j$ in their samples with a probability of at least $1 - \mathit{exp}\{- \frac{st}{2n}(1-\frac{n}{ot})^2  \}$.
\end{theorem}
\begin{proof}
Let $I_j$ be defined in the same way as in Lemma~\ref{lem:expect}, representing the number of replicas in~$T$ that have $j$ in their samples.
We need to find a lower bound for $\Pr\left( I_j \geq q \right)$.
Since $I_j$ is obtained by taking the summation of $t$ i.i.d. indicator random variables, we can use the Chernoff bound~\ref{ineq:chernof2} to find such a lower bound.
If $n<ot$, we have:
\begin{align*}
\Pr\left( I_j \geq q \right) 
& = 1 - \Pr\left( I_j \leq q \right) 
\\& = 1 - \Pr\left( I_j \leq s/o \right)  \qquad\qquad\text{(since $s=o \times q$)}
\\& = 1 - \Pr\left( I_j \leq \frac{n}{ot}\times\frac{st}{n} \right) 
\\& = 1 - \Pr\left( I_j \leq \boldsymbol{(}1-(1-\frac{n}{ot})\boldsymbol{)}\times \frac{st}{n} \right) 
\\& \geq 1 - \mathit{exp}\left\{- \frac{\left(1-\frac{n}{ot}\right)^2 \times \frac{st}{n}}{2} \right\}. 
\end{align*}
As $\mathop{\mathbb{E}}[I_j] = st / n$ according to Lemma~\ref{lem:expect}, the last line holds using the Chernoff bound~\ref{ineq:chernof2} by assuming $\delta = 1-n/(ot)$.
\end{proof}

\begin{theorem}\label{thm:s:oq:q}
Suppose each correct replica takes a sample containing $s = o \times q$ distinct replicas uniformly at random from $\Pi$ and multicasts a message to all members of the sample.
Provided that a replica forms a quorum upon receiving $q$ messages if $n < o(n-f)$, the probability of forming a quorum by a replica is at least $1 - \mathit{exp}\{- \frac{q(c-1)^2}{2c} \}$, where $c=o(n-f)/n$.  
\end{theorem}
\begin{proof}
Given a replica $j$, let $I_j$ be defined in the same way as in Lemma~\ref{lem:expect}, representing the number of correct replicas that have $j$ in their samples.
We have:
\begin{align*}
\Pr\left( \text{$j$ forms a probabilistic quorum} \right) = \Pr\left( I_j \geq q \right)    
\end{align*} 
We now use Theorem~\ref{thm:1} to find a lower bound for $\Pr\left( I_j \geq q \right)$.
For this purpose, note that $s= o \times q$ and $q = l\sqrt{n}$ in \probft.
Hence, $s = ol\sqrt{n}$.
Further, recall that in Theorem~\ref{thm:1}, $t$ is the number of replicas that take random samples.
Since all correct replicas take random samples, $t=n-f$.
From Theorem~\ref{thm:1}, we have:
\begin{align*}
\Pr\left( I_j \geq q \right) 
& \geq 1 - \mathit{exp}\left\{- \frac{\left(1-\frac{n}{o(n-f)}\right)^2 \times \frac{ol\sqrt{n}(n-f)}{n}}{2} \right\}
\\& = 1 - \mathit{exp}\left\{- \frac{q(c-1)^2}{2c} \right\},
\end{align*} 
where $c = o(n-f)/n$.
\end{proof}

\begin{theorem}[Theorem~\ref{cor:increase:t}]
Suppose a replica forms a quorum upon receiving $q$ messages. 
Consider~$t$ replicas, each of which takes a sample of size $s= o \times q$ uniformly at random from $\Pi$ without replacement, with the condition that $n < ot$, and sends a message to all members of the sample. 
The value of $t$ and the probability of a replica forming a quorum are directly proportional.
\end{theorem}
\begin{proof}
Consider two separate systems, each consisting of replicas represented by sets $\Pi$ and $\Pi'$ such that $|\Pi| = |\Pi'| = n$.
Further, consider two sets $T \subseteq \Pi$ of size $t$ and $T' \subseteq \Pi'$ of size $t'$ such that $t<t'$, $n<ot$, and $n<ot'$.
Suppose any replica within $T$ (resp. $T'$) takes a sample of size $s$ uniformly at random from $\Pi$ (resp. $\Pi'$) and sends a message to all members of the sample.
Let $i \in T$ and $j \in T'$.
In order to prove the theorem, we need to show that the probability of $j$ forming a quorum is greater than the probability of $i$ forming a quorum.
Suppose $X$ (resp. $Y$) denotes the number of replicas that have $i$ (resp. $j$) in their samples.
Consequently, we need to show that $\Pr(Y \geq q) > \Pr(X \geq q)$, or equivalently, $\Pr(Y \leq q) \leq \Pr(X \leq q)$.

As any replica within $T$ (resp. $T'$) takes its sample without replacement, the probability of replica~$i$ (resp. $j$) being within the sample equals $s/n$.
It is clear that $X\sim\mathit{Bin}(t,s/n)$ and $Y\sim\mathit{Bin}(t',s/n)$.
Thus,
\begin{align*}
  & \Pr(X \leq q) = \sum_{k = 0}^{q} \binom{t }{k}(s/n)^k\big(1-(s/n)\big)^{t -k},
\\& \Pr(Y \leq q) = \sum_{k = 0}^{q} \binom{t'}{k}(s/n)^k\big(1-(s/n)\big)^{t'-k}.
\end{align*}
Without loss of generality, assume that $t'=t+1$.
In order to show $\Pr(Y \leq q) \leq \Pr(X \leq q)$, we show that for each $k \in [0,q]$,
\begin{align*}
    \binom{t+1}{k}(s/n)^k\big(1-(s/n)\big)^{t+1-k} < \binom{t }{k}(s/n)^k\big(1-(s/n)\big)^{t -k}.
\end{align*}
We have:
\begin{align*}
              & n < ot' = o(t+1)
\\& \Rightarrow q < (t+1)(o \times q/n)
\\& \Rightarrow q < (t+1)(s/n)
\\& \Rightarrow q < (t+1)\Big(1-\big(1-(s/n)\big)\Big)
\\& \Rightarrow (t+1)\big(1-(s/n)\big) < t+1-q
\\& \Rightarrow (t+1)\big(1-(s/n)\big) < t+1-k
\\& \Rightarrow \frac{t+1}{t+1-k} < \big(1-(s/n)\big)^{-1}
\\& \Rightarrow \frac{t+1}{t+1-k} < \big(1-(s/n)\big)^{t-k-(t+1-k)}
\\& \Rightarrow \binom{t+1}{k}(s/n)^k\big(1-(s/n)\big)^{t+1-k} < \binom{t }{k}(s/n)^k\big(1-(s/n)\big)^{t -k}.
\end{align*}
\end{proof}

\begin{theorem}[Theorem~\ref{thm:m+1:to:m}]
Given a Byzantine leader who intends to send multiple proposals, consider the following two scenarios:
\begin{enumerate*}[label=(\arabic*)]
    \item the leader creates non-empty sets $\Pi^1,\dots,\Pi^{m+1}$ of replicas, where $m\geq 2$ and $|\Pi^1|\leq |\Pi^2|\leq \dots\leq |\Pi^{m+1}|$, and sends a distinct proposal to each set, and
    \item the leader merges two sets $\Pi^1$ and $\Pi^2$ to create a set $\Pi^{1,2}$ and sends $m$ proposals to $\Pi^{1,2},\Pi^3,\dots,\Pi^{m+1}$.
\end{enumerate*}
The probability of agreement violation in the second scenario is greater than in the first scenario.
\end{theorem}
\begin{proof}
Instead of showing the probability of agreement violation in the second scenario is greater than in the first scenario, we show the probability of not having any agreement violation in the second scenario is less than in the first scenario, as $\Pr(\exists \text{ an agreement violation})$ equals $1 - \Pr(\nexists \text{ any agreement violation})$.
As the leader proposes multiple proposals, it is essential to note that there is no agreement violation if and only if correct replicas find out the faultiness of the leader and do not decide the proposed values.
Accordingly, the proof is complete by showing that the probability of finding out the faultiness of the leader by correct replicas in the second scenario is less than in the first scenario.

For this purpose, consider two correct replicas $i$ and $j$.
Assume that $i \in \Pi^k$ and $j \in \Pi^l$.
There are the following cases for the values of $k$ and $l$:
\begin{enumerate}[label=(\arabic*),leftmargin=1.5em]
    \item $3\leq k, l \leq m+1$. 
        The probability of finding out the faultiness of the leader by $i$ and $j$ does not change by altering the scenarios, as from the viewpoints of $i$ and $j$, the number of replicas whose proposal is different is not changed. 
        
    \item $1\leq k \leq 2$ and $3 \leq l \leq m+1$.
        The probability of finding out the faultiness of the leader by $j$ does not change by altering the scenarios, as from $j$'s point of view, the number of replicas whose proposal is different is not changed. 
        However, the probability of finding out the faultiness of the leader by $i$ in the second scenario is less than in the first scenario.
        This is because there are more replicas that propose the same value in the second scenario, and according to Theorem~\ref{cor:increase:t}, the probability of deciding a proposal by $i$ increases in the second scenario.
        As the probability of deciding a proposal increases, the probability that $i$ finds out the faultiness of the leader decreases.
    
    \item $3\leq k \leq m+1$ and $1 \leq l \leq 2$.
        This case is similar to the previous case.

    \item $k = l = 1$.
        The probability of finding out the faultiness of the leader by $i$ and $j$ in the second scenario is less than in the first scenario exactly according to the reasoning presented for the second case.

    \item $k = l = 2$.
        This case is similar to the fourth case.

    \item $k = 1$ and $l = 2$.
        This case is similar to the fourth case.

    \item $k = 2$ and $l = 1$.
        This case is similar to the fourth case.
\end{enumerate}
As in any possible case, the probability of finding out the faultiness of the leader by any two correct replicas $i$ and $j$ in the second scenario is less than in the first scenario, the probability of finding out the faultiness of the leader by all correct replicas in the second scenario is less than in the first scenario, completing the proof.
\end{proof}

\section{Analysis of \probft}\label{appendix:probft}
\subsection{The Probability of Termination}\label{appendix:termination}
To ensure that \probft satisfies Probabilistic Termination, we need to guarantee that, after GST, every correct replica terminates in a view $v$ with high probability if the leader of $v$ is correct.
As described in Section~\ref{sec:probft}, in \probft, a correct replica decides on a value if it has observed a probabilistic quorum of $\textsc{Prepare}$ messages and a probabilistic quorum of $\textsc{Commit}$ messages. 
However, \probft lacks deterministic quorums compared to PBFT, so it is essential to guarantee that the probability of observing probabilistic quorums is high. 

Notice that the number of replicas sending $\textsc{Commit}$ messages will be lower than the number of replicas sending \textsc{Prepare} messages. 
However, in Theorem~\ref{cor:epsilon}, we stated that a replica observes a quorum with a high probability if the leader is correct so that most replicas will observe quorums and can terminate. 
% Later, through simulation, we verify that even with a low value for $o$, the protocol provides great results when the vast majority of replicas is correct. 
% However, as we assume a higher number of Byzantine replicas, the probabilities quickly decay for small values of $o$ (i.e., $o=1.4$ and $o=1.6$) and only remain close to 1 with $o$ close to 2.

% \begin{figure}[h!]
%      \centering
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_form_quorum.png}
%          \caption{Probability for a replica to observe a quorum.}
%          \label{fig:probability_form_quorum}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/expected_number.png}
%          \caption{Expected number of replicas observing a quorum.}
%          \label{fig:expected_number}
%      \end{subfigure}
%         \caption{Analysis for a single phase of phase of \probft for $n$ = 100 and $q$ = 20.}
%         \label{fig:single_phase_analysis}
% \end{figure}

% \begin{figure}[h!]
%      \centering
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_form_quorum_2.png}
%          \caption{Probability for a correct replica to decide on a proposal.}
%          \label{fig:probability_form_quorum_view}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/expected_number_2.png}
%          \caption{Expected number of correct replicas deciding on a proposal.}
%          \label{fig:expected_number_view}
%      \end{subfigure}
%         \caption{Analysis for a view with a correct leader in \probft for $n$ = 100 and $q$ = 20.}
%         \label{fig:full_view_analysis}
% \end{figure}

\begin{theorem}[Theorem~\ref{cor:epsilon}]
% Suppose each correct replica takes a sample that contains $s = ol\sqrt{n}$ distinct replicas uniformly at random from $\Pi$ and multicasts a message to them, where $o = \boldsymbol{(}1+\sqrt{(2l+1)/l^2}+1/l\boldsymbol{)}\boldsymbol{(}n/(n-f)\boldsymbol{)}$, and $l>0$.
% Provided that a replica forms a quorum upon receiving $q = l\sqrt{n}$ messages, the probability of forming a quorum for a replica is at least $1 - \mathit{exp}\{- \sqrt{n} \}$.
Suppose each correct replica takes a sample composed of $o \times l\sqrt{n}$ distinct replicas, uniformly at random from $\Pi$, and multicasts a message to them, where $ o \in [1, (n/(n-f))\times (2+\sqrt{3})] $, and $l\geq 1$.
Provided that a replica forms a quorum upon receiving $q = l\sqrt{n}$ messages, the probability of forming a quorum for a replica is at least $1 - \mathit{exp}\{- \sqrt{n} \}$.
\end{theorem}
\begin{proof}   
This theorem follows directly from Theorem~\ref{thm:s:oq:q}.
\end{proof}

\begin{lemma}\label{lem:commit:alpha}
If the leader is correct, then a correct replica receives $\textsc{Commit}$ messages from at least $q$ correct replicas with a probability of at least $1 - \mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \}$, where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
\end{lemma}
\begin{proof}
Suppose $i$ is a correct replica for which we aim to compute the probability of receiving $\textsc{Commit}$ messages from $q$ correct replicas.
For each correct replica $j$, let $X_j$ denote a random variable defined as follows:
\begin{align*}
X_j = 
\begin{cases}
   1 & \text{if $j$ sends a $\textsc{Commit}$ message to $i$}
\\ 0 & \text{otherwise}.
\end{cases}
\end{align*}
For simplicity of notation, we assume that $\Pi_C=\{1,\dots,n-f\}$ in this proof. 
Furthermore, let $X = \sum_{j=1}^{n-f}X_j$ indicating the number of correct replicas that send $\textsc{Commit}$ messages to $i$.
Note that $X \geq q$ means $i$ receives $\textsc{Commit}$ messages from at least $q$ correct replicas.
Consequently, we need to compute a lower bound for $\Pr(X \geq q)$.

It is essential to note that random variables $X_j, j\in\Pi_C$ are not independent due to the following reason.
Each random variable $X_j, j\in\Pi_C$ equals 1 if $j$ sends a $\textsc{Commit}$ message to $i$.
Replica $j$ sends a $\textsc{Commit}$ message to $i$ if 
(a) it forms a quorum of $\textsc{Prepare}$ messages
and (b) $i$ is in the random sample of $j$. 
The point is that the probability of forming a quorum of $\textsc{Prepare}$ messages by~$j$ depends on the probability of forming a quorum of $\textsc{Prepare}$ messages by any other replica, as sampling in \probft is done without replacement.

As random variables $X_j, j\in\Pi_C$ are dependent, we cannot directly use the Chernoff bound~\ref{ineq:chernof2} to compute a lower bound for $\Pr(X \geq q)$.
However, we will show that random variables $X_j, j\in\Pi_C$ are negatively associated, so the Chernoff bound can be employed to compute a lower bound for $\Pr(X \geq q)$ according to Theorem~\ref{thm:chernoff:NA}.
To do so, given a correct replica $k$, for each correct replica $l \in \Pi_C$, let random variable $X_{k,l}$ denote the event of sending a $\textsc{Prepare}$ message from $k$ to $l$.
According to Theorem~\ref{thm:na:rv}, random variables $X_{k,l}, l \in \Pi_C$ are negatively associated.
Based on the closure under products property, 
\begin{equation*}
    X_{1,1},\dots,X_{1,n-f}, X_{2,1},\dots,X_{2,n-f}, \dots, X_{n-f,1},\dots,X_{n-f,n-f}
\end{equation*}
are negatively associated.
We now define a non-decreasing function $I$ as follows:
\begin{align*}
I(l) = 
\begin{cases}
   1 & \text{if } \sum_{k=1}^{n-f}X_{k,l} \geq q
\\ 0 & \text{otherwise.}
\end{cases}
\end{align*}
Note that function $I(l)$ for each $l\in \Pi_C$ is indeed an indicator random variable determining whether~$l$ forms a quorum of $\textsc{Prepare}$ messages.
According to the disjoint monotone aggregation property, random variables $I(l), l\in \Pi_C$ are negatively associated.

Notice that a correct replica $j$ sends a $\textsc{Commit}$ message to $i$ if and only if (a) $j$ forms a quorum of $\textsc{Prepare}$ messages and (b) $i$ is in the random sample of $j$.
As $i$ being in the random sample of $j$ is independent of forming a quorum of $\textsc{Prepare}$ messages by $j$, as well as being independent of $i$ being in the random sample of any other correct replica, random variables $X_j, j\in\Pi_C$ are negatively associated.
We are now ready to compute a lower bound for $\Pr(X \geq q)$.
With this aim, let us first compute the expected value of $X$.
Recall that $X = \sum_{j=1}^{n-f}X_j$; using the linearity of expectation, we have:
\begin{align*}
\mathop{\mathbb{E}}[X] 
  & = \sum_{j=1}^{n-f}\mathop{\mathbb{E}}[X_j]
\\& = \sum_{j=1}^{n-f}\Pr(X_j = 1)
\\& = \sum_{j=1}^{n-f}\Pr\big( I(j) = 1 \land \text{$i$ is in the random sample of $j$} \big)
\\& = \sum_{j=1}^{n-f}\Pr\big( I(j) = 1\big) \Pr(\text{$i$ is in the random sample of $j$} )
\\& \geq \sum_{j=1}^{n-f}(1-\mathit{exp}\{-\sqrt{n}\}) (s/n) \qquad \text{(using Theorem~\ref{cor:epsilon})}
\\& = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\}).
\end{align*}
By assuming $\delta = 1- (q/\mathop{\mathbb{E}}[X])$, we now use the Chernoff bound~\ref{ineq:chernof2} to compute a lower bound for the desired probability:
\begin{align*}
\Pr(X \geq q)
  & = 1 - \Pr(X \leq q)
\\& = 1 - \Pr\big(X \leq (1-\delta)\mathop{\mathbb{E}}[X]\big)
\\& \geq 1 - \mathit{exp}\{ -\delta^2\mathop{\mathbb{E}}[X]/2 \}
\\& = 1 - \mathit{exp}\{ -(\mathop{\mathbb{E}}[X]-q)^2/(2\mathop{\mathbb{E}}[X]) \}
\\& \geq 1 - \mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \},
\end{align*}
where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
\end{proof}

\begin{lemma}\label{lem:termination}
If the leader is correct, then a correct replica terminates, i.e., it decides a value, with a probability of at least $1 - \mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - \mathit{exp}\{-\sqrt{n}\}$, where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
\end{lemma}
\begin{proof}
Suppose the leader is correct.
A correct replica $i$ terminates by happening the following two events:
\begin{itemize}[label=--, leftmargin=1em]
\item $E_p$: $i$ forms a quorum of $\textsc{Prepare}$ messages,
\item $E_c$: $i$ forms a quorum of $\textsc{Commit}$ messages.
\end{itemize}
Note that these two events are dependent. 
Thus,
\begin{align*}
\Pr(\text{$i$ terminates}) 
& = \Pr(E_c \cap E_p)
\\& = 1 - \Pr(\bar{E}_c \cup \bar{E}_p)
\\& \geq 1 - \Pr(\bar{E}_c) - \Pr(\bar{E}_p)
\\& = \Pr(E_c) + \Pr(E_p) - 1
% \\& = 1-\mathit{exp}\{-\sqrt{n}\} + 1 - \mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - 1
\\& = 1 - \mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - \mathit{exp}\{-\sqrt{n}\},
\end{align*}
where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
The last line holds due to Theorem~\ref{cor:epsilon} and Lemma~\ref{lem:commit:alpha}.
\end{proof}

\begin{theorem}\label{thm:termination}
If the leader is correct, then every correct replica terminates, i.e., it decides a value, with a probability of at least $1 - (n-f)\left(\mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - \mathit{exp}\{-\sqrt{n}\}\right)$, where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
\end{theorem}
\begin{proof}
For each replica $i\in \Pi_C$, let $E_i$ be the event deciding a value by $i$.
Using Lemma~\ref{lem:termination}, we have:
\begin{align*}
& \Pr(\cap_{i\in \Pi_C}E_i) 
\\&\quad = 1 - \Pr(\cup_{i\in \Pi_C}\bar{E}_i)
\\&\quad \geq 1 - \sum_{i\in \Pi_C}\Pr(\bar{E}_i)
\\&\quad \geq 1 - \sum_{i\in \Pi_C}\big(1-\Pr(E_i)\big)
\\&\quad \geq 1 - (n-f) + \sum_{i\in \Pi_C}\Pr(E_i) 
\\&\quad \geq 1 - (n-f) + (n-f)\Big(1 - \mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - \mathit{exp}\{-\sqrt{n}\}\Big)
\\&\quad \geq 1 - (n-f)\left(\mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - \mathit{exp}\{-\sqrt{n}\}\right),
\end{align*}
where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
\end{proof}

\begin{theorem}[Theorem~\ref{cor:termination}]
After GST, if the leader of view $v$ is correct, then every correct replica decides a value in view $v$ with a probability of at least $1 - 2(n-f)\mathit{exp}\{\Theta(-\sqrt{n})\}$.
\end{theorem}
\begin{proof}
According to Theorem~\ref{thm:termination}, every correct replica terminates, i.e., it decides a value, with a probability of at least $1 - (n-f)\left(\mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \} - \mathit{exp}\{-\sqrt{n}\}\right)$, where $\alpha = (s/n)(n-f)(1-\mathit{exp}\{-\sqrt{n}\})$.
As $f = [0, n/3)$, we have:
\begin{align*}
\alpha > (2s/3)(1-\mathit{exp}\{-\sqrt{n}\}) \approx 2s/3.  
\end{align*}
Since $s=o \times q$, and $q \approx \sqrt{n}$, we have:
\begin{align*}
\mathit{exp}\{ -(\alpha-q)^2/(2\alpha) \}
&= \mathit{exp}\{ -(2oq/3 - q)^2/(4oq/3) \}
\\& \approx \mathit{exp}\{ -\sqrt{n} \}. 
\end{align*}
Consequently, every correct replica terminates with a probability of at least $1 - 2(n-f)\mathit{exp}\{\Theta(-\sqrt{n})\}$.
\end{proof}

% \begin{lemma}\label{lem:commit:quorum}
% If the leader is correct, then every correct replica receives $\textsc{Commit}$ messages from at least $q$ correct replicas with a probability of at least $1- n \times \mathit{exp}\left(- \sqrt{n} \right)$.
% \end{lemma}
% \begin{proof}
%     Let $E_i$ denote the event of sending a $\textsc{Commit}$ message by replica $i$.
%     Further, assume that $\bar{E_i}$ be the complement of $E_i$.
%     \begin{align*}
%         \Pr( E_1 \cap E_2 \cap \dots \cap E_n  ) 
%                & = 1 - \Pr( \bar{E}_1  \cup  \bar{E}_2  \cup \dots \cup \bar{E}_n ) 
%             \\ & \geq 1 - \sum_{i=1}^{n} \Pr( E_i )       \quad (\text{union bound})
%             \\ & = 1- n \times \mathit{exp}\left(- \sqrt{n} \right).
%     \end{align*}
%     The last line holds because of Corollary~\ref{cor:epsilon}.
% \end{proof}

% Now that we can calculate the probability of deciding in a view $v$, we need to show that every correct replica will decide on a proposed value with a probability of 1 (Probabilistic Termination property).

\begin{theorem}[Theorem~\ref{thm:termination:infty}]
In \probft, every correct replica eventually decides a value with probability one.
\end{theorem}
\begin{proof}
Given a correct leader that proposes a value in a view $v$ after GST, every correct replica decides a value with high probability according to Theorem~\ref{cor:termination}.
However, a correct replica might not decide a value due to not receiving enough messages to form quorums.
Note that there will be an infinite number of views whose leaders are correct after view $v$.
As the number of views required to decide a value follows a geometric distribution~\cite{probBook} with parameter $p \approx 1 - 2(n-f)\mathit{exp}\{-\sqrt{n}\}$, the probability of deciding a value by a correct replica in $k$ views whose leaders are correct is as follows:
\begin{align*}
    & \lim\limits_{k\rightarrow\infty} \Pr(\text{deciding a value in $k$ views with correct leaders})  \approx \lim\limits_{k\rightarrow\infty} 1 - (1-p)^k = 1.
\end{align*}   
\end{proof}

\subsection{Probability of Agreement within a View}\label{sec:safety_within_a_view}
In \probft, different replicas may decide different values since quorum intersections are not deterministic as in PBFT, but the protocol has to ensure that the probability of this is low.
To cause disagreement in a view of \probft, it is required that two different proposals $m$ and $m'$, are decided on the same view by two distinct correct replicas $i$ and $j$.
Before addressing possible scenarios, it is essential to clarify that since the leader signs every proposal in our protocol, a prerequisite for disagreement in the same view in \probft is to have a faulty leader.

As discussed in Section~\ref{sec:probft}, there are three scenarios in which agreement can be violated within a view.
The third scenario depicted in Figure~\ref{fig:3} is optimal.
Hence, we only consider this case in our analysis.

\begin{lemma}\label{lem:agreement:violation}
Given a Byzantine leader who may send several proposals, the probability of forming a quorum by a correct replica is at most $\mathit{exp}\{ -q/2 \}$. 
\end{lemma}
\begin{proof}
According to our discussion in Subsection~\ref{sec:correctness:proofs}, the best strategy for the Byzantine leader is the one depicted in Figure~\ref{fig:3}.
Consequently, we can consider two sets $\Pi^1$ and $\Pi^2$, each with a size of $((n-f)/2) + f$.
Let $X$ (resp. $Y$) be a random variable indicating the number of replicas within $\Pi^1$ (resp.~$\Pi^2$) that have a replica $i$ in their samples.
Suppose we take a random sample~$Q$ of size~$q$ uniformly at random without replacement from those replicas that have~$i$ in their samples.
Let $Z$ denote the number of replicas that are within $Q \cap \Pi^1$, i.e., $Z = |Q \cap \Pi^1|$.
Note that $Z \sim \mathcal{HG}(X+Y, X, q)$.
Hence, we can compute a lower bound using Inequality~\ref{ieq:tail:bound} for $\Pr(Z \geq q)$.
In order to use such an inequality, we first need to compute the expected value of $Z$.
Because of the distribution of $Z$, $\mathop{\mathbb{E}}[Z] = qX/(X+Y)$.
Note that:
\begin{align}
\mathop{\mathbb{E}}[Z] = qX/(X+Y) 
& \Rightarrow \mathop{\mathbb{E}}\left[\mathop{\mathbb{E}}[Z] \right] 
    = \mathop{\mathbb{E}}[qX/(X+Y)] \nonumber
\\& \Rightarrow \mathop{\mathbb{E}}[Z] = q\mathop{\mathbb{E}}[X/(X+Y)] \label{eq:E:ZXY} 
\end{align}
Let $t = 1- E[Z]/q$.
Using Equation~\ref{eq:E:ZXY}, and by considering that $X\gg Y$, we have:
\begin{align}\label{eq:t:1:2}
\begin{split}
    t 
    & = 1- E[Z]/q
    \\& = 1- \mathop{\mathbb{E}}[X/(X+Y)] 
    \\& \geq 1- \mathop{\mathbb{E}}[X/(X+X)]
    \\& = 1/2
\end{split}
\end{align}
We can now use the tail bound presented in Inequality~\ref{ieq:tail:bound} as follows:
\begin{align*}
    \Pr(Z \geq q)
    & = \Pr\left(Z \geq q\left( t + E[Z]/q \right) \right)
    \\& = \Pr\left(Z \geq E[Z] + tq \right)
    \\& \leq \mathit{exp}\{ -2qt^2 \}
    \\& \leq \mathit{exp}\{ -q/2 \}.
\end{align*}
Note that the last line holds because of Relation~\ref{eq:t:1:2}.
\end{proof}

\begin{theorem}[Theorem~\ref{thm:agreement:in:view}]
Given a Byzantine leader who may send several proposals, the probability of agreement violation in a view is at most $(\mathit{exp}\{ -q/2 \})^4$. 
\end{theorem}
\begin{proof}
Given a Byzantine leader who sends at least two proposals, the agreement can be violated if at least two replicas $i$ and $j$ decide different values.
Note that a replica can decide a value if it forms two consecutive quorums.
Suppose $E_p$ and $E_c$ denote the event of forming a prepare quorum and the event of forming a commit quorum, respectively.
According to Lemma~\ref{lem:agreement:violation}, the probability of forming a quorum is bounded by $\mathit{exp}\{ -q/2 \}$.
Hence, the probability of forming two consecutive quorums can be computed as follows:
\begin{align*}
\Pr(E_p \cap E_c)
& = \Pr(E_c \ | \ E_p)\Pr(E_p)
\\& \leq \Pr(E_c)\Pr(E_p)
\\& \leq (\mathit{exp}\{ -q/2 \})^2.
\end{align*}
As replica $i$ is independent of replica $j$, the probability of deciding values by these replicas is at most $(\mathit{exp}\{ -q/2 \})^4$.
\end{proof}

% \begin{figure}[hbt]
%      \centering
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_disagreement_view_linear.png}
%          \caption{Linear scale.}
%          \label{fig:probability_disagreement_view_linear}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_disagreement_view_logarithmic.png}
%          \caption{Logarithmic scale.}
%          \label{fig:probability_disagreement_view_logarithmic}
%      \end{subfigure}
%         \caption{Probability of disagreement in a view of \probft when at least one correct replica observed quorums only with Byzantine replicas. Results for $n$ = 100 and $q$ = 20.}
%         \label{fig:full_view_analysis_disagreement_in_a_view}
% \end{figure}

\subsection{Probability of Agreement with a View Change}\label{sec:safety_view_change}
\begin{lemma}
    The probability of deciding a value $v$ by a correct replica when $t\leq n/o$ replicas prepared~$v$ is at most $\mathit{exp}\{ -\delta^2oqt/(n(\delta+2)) \} $, where $\delta = (n/(ot)) -1$.
\end{lemma}
\begin{proof}
    Assume that a correct replica $i$ decides a value $v$ when a set of replicas $P$ with a size of~$t$ prepared $v$.
    Let $X$ be a random variable identifying the number of replicas within $P$ that have $i$ in their commit samples.
    From Lemma~\ref{lem:expect}, we know that $\mathop{\mathbb{E}}[X] = st/n$.
    As $s = o \times q$, $\mathop{\mathbb{E}}[X] = oqt/n$.
    % Note that $i$ decides $v$ if it receives $v$ from a quorum, i.e. $X\geq q$.
    Let~$E$ denote the event of receiving $v$ from a quorum within $P$ by $i$.
    Further, let $F$ denote the event of preparing $v$ by all members of $P$.
    By assuming $\delta = (n/(ot)) -1$, we have
    \begin{align*}
        &        \Pr(\text{$i$ decides $v$})
        \\&\ = \Pr( E \land F)
        \\&\ = \Pr( E \ | \ F) \Pr(F)
        \\& \leq \  \Pr(X \geq q)
        \\&=\    \Pr\big(X \geq (1+\delta)oqt/n \big)
        \\&=\    \Pr\big(X \geq (1+\delta)\mathop{\mathbb{E}}[X] \big) 
        \\& \leq\ \mathit{exp}\{ -\delta^2\mathop{\mathbb{E}}[X]/(\delta+2) \} \quad (\text{using the Chernoff bound~\ref{ineq:chernof}})
        \\&=\    \mathit{exp}\{ -\delta^2oqt/(n(\delta+2)) \}. 
    \end{align*}
\end{proof}

\begin{theorem}[Theorem~\ref{thm:view:change}]
    The probability of proposing a value~$\pi'$ when another value $\pi$ has been decided in a prior view by a correct replica is at most $\mathit{exp}\{ -\delta^2oqt/(n(\delta+2)) \} $, where $\delta = (n/(ot)) -1$.
\end{theorem}

\begin{theorem}[Theorem~\ref{thm:livenss:safety}]
\probft guarantees liveness with probability~$1$ and safety with a probability of $1 - e^{\Theta(-\sqrt{n})}$.
\end{theorem}
\begin{proof}
    From Theorem~\ref{thm:termination:infty}, \probft guarantees liveness with probability~$1$.
    Besides, from Theorems~\ref{thm:agreement:in:view} and \ref{thm:view:change}, it follows that \probft guarantees safety with a probability of $1 - e^{\Theta(-\sqrt{n})}$.
\end{proof}

% \begin{figure}[hbt]
%      \centering
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_safety_with_view_change.png}
%          \caption{Less than $t+1$ correct replicas prepare a proposal (Scenario \ref{enum:view_change_bs_1}).}
%          \label{fig:break_safety_view_change}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_safety_u_more_than_m.png}
%          \caption{More Byzantine replicas prepared $m'$ than $W-t$ correct replicas prepared $m$ (Scenario \ref{enum:view_change_bs_2}).}
%          \label{fig:probability_safety_u_more_than_m}
%      \end{subfigure}
%         \caption{Probability of disagreement with a view change. $n$ = 100, $q$ = 20.}
%         \label{fig:view_change_analysis}
% \end{figure}

% \subsection{Probability of Agreement}\label{sec:safety}
% In \probft, it is possible to compromise the agreement of the system either by having:
% \begin{itemize}[label=--,leftmargin=1em]
% \item One or more correct replicas observing Byzantine quorums (BS1);
% \item the leader split the correct replicas into Two groups that decided on different proposals without communicating with each other (BS2);
% \item Triggering a view-change when the number of correct replicas that prepared a decided proposal is not enough to intersect with the view-change quorum (BS3);
% \item A message $m' \neq m$ prepared more times than the decided message $m$ (BS4);
% \end{itemize}

% After discussing these scenarios and their probabilities in previous sections, we can now determine a bound on the probability of breaking \probft's agreement property.

% Since we can only calculate the individual probability of every scenario that would violate this property and not their joint probability, we need to generalize Equation \ref{eq:addition_rule} to calculate an upper bound on the probability without calculating their joint probability. Since the summation of the individual probability of a set of events that are not mutually exclusive will always be bigger or equal than the union of their probabilities, we can generalize Equation \ref{eq:addition_rule} in Equation \ref{eq:addition_rule_generalized}.

% \begin{equation}
% \label{eq:addition_rule_generalized}
%     P\left(\bigcup_{i=1}^{4}A_i\right)\leq \sum_{i=1}^{4}P(A_i)
% \end{equation}

% With Equation \ref{eq:addition_rule_generalized} we can now define an upper bound on the probability of disagreement in \probft's $\rho$, where $\rho$ is the sum of the probabilities of all the possible scenarios (Equation \ref{eq:break_safety}). Figure \ref{fig:probability_break_safety} illustrates this result. As we can see, there is always some probability of disagreement in \probft. However, as the number of Byzantine replicas decreases, such probability also decreases, and even for lower values of $o$, the probability of agreement is high if the number of Byzantine replicas is low.

% % When analyzing Figure \ref{fig:probability_break_safety_log} an attentive reader might notice that if $o=2$, the probability of disagreement is higher when in comparison to $o=1.6$ or $o=1.8$, but as the number of Byzantine replicas decreases, it eventually has the lower probability of disagreement. This behaviour is due to the dominant scenario that allows the disagreement as the probability is the sum of all the scenarios that can lead to disagreement. The reason for the higher probability of disagreement when $o = 2$ is due to the probability of disagreement when at least one correct replica observed Byzantine quorums (see Figure \ref{fig:full_view_analysis_disagreement_in_a_view}). However, as the number of Byzantine replicas decreases, the probability for this scenario quickly decreases, and the other scenarios with higher probabilities of disagreement for lower values of $o$ become the dominant variables in the calculation.

% \begin{equation}
% \label{eq:break_safety}
%     \rho \leq \sum_{i=1}^{4}P(\text{BS}i)
% \end{equation}

% \begin{figure}[hbt]
%      \centering
%      \begin{subfigure}[b]{0.49\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_break_safety_linear.png}
%          \caption{Linear Scale}
%          \label{fig:probability_break_safety_linear}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.49\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_break_safety_log.png}
%          \caption{Logarithmic Scale}
%          \label{fig:probability_break_safety_log}
%      \end{subfigure}
%      \hfill
%         \caption{Probability of a Byzantine leader to cause disagreement in \probft ($n=100$ and $q=20$).}
%         \label{fig:probability_break_safety}
% \end{figure}

% \subsection{What Can Happen Before GST}

% When describing probabilistic protocols, it is crucial to understand the basis of each protocol that allows it to provide its desired properties. In \probft, such basis is both the high probability for each correct replica to observe probabilistic quorums, terminating the protocol and the high probability of intersections of probabilistic quorums, resulting in a high probability of detecting a faulty leader and a low probability of disagreement between correct replicas.

% Before the system reaches GST, we assume that even though there is no guarantee that every message sent by a correct replica will reach its destination, there is a probability $G_v$ for every message sent by a correct replica to reach its destination in view $v$. This probability is not under the control of the adversary. In practical terms, this is equivalent to saying that every correct replica will select a sample of $o \times q$ replicas for either phase of \probft in a view $v$ but only $G_v \times o \times q$ messages will be received. However, we assume that the Byzantines replicas will have $G_v = 1$, always behaving as in GST.

% Regarding termination, this will reduce the probability of a correct replica terminating on a view before the GST. As every correct replica will still try to observe a probabilistic quorum of size $l\sqrt{n}$ but from all the $o\times l\sqrt{n}$ messages sent by every correct replica only $G_v \times o\times l\sqrt{n}$ arrive at their destination, it is expected that the probability to observe a probabilistic quorum will decrease, thus decreasing the probability of deciding on a proposal (Figure \ref{fig:probability_form_quorum_view_before_gst}).

% \begin{figure}[hbt]
%      \centering
%      \begin{subfigure}[b]{0.48\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_form_quorum_before_gst_0_6.png}
%          \caption{$G_v = 0.6$}
%          \label{fig:probability_form_quorum_view_before_gst_0_6}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.48\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/probability_form_quorum_before_gst_0_7.png}
%          \caption{$G_v = 0.7$}
%          \label{fig:probability_form_quorum_view_before_gst_0_7}
%      \end{subfigure}
%      \hfill
%         \caption{Probability for a correct replica to decide on a proposal for $n=100$ and $q=20$.}
%         \label{fig:probability_form_quorum_view_before_gst}
% \end{figure}

% Reducing the probability of a message sent by a correct replica arriving at its destination dramatically increases the probability of disagreement in \probft. Even with the assumption that the Byzantines replicas always behave as if they were in the GST, this happens because the expected number of correct replicas observing a probabilistic quorum in the Prepare phase is reduced compared to the expected number after the system reached the GST. If the number of correct replicas who prepared a decided proposal decreases, the probability of no correct replica who prepared that proposal to intersect with the view change quorum also decreases, allowing the new leader to propose a message different from the decided message with a higher probability (Figure \ref{fig:break_safety_before_GST}).

% \begin{figure}[hbt]
%      \centering
%      \begin{subfigure}[b]{0.48\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/break_safety_before_gst_0_6.png}
%          \caption{$p_v = 0.6$}
%          \label{fig:break_safety_before_gst_0_6}
%      \end{subfigure}
%      \hfill
%      \begin{subfigure}[b]{0.48\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{pictures/break_safety_before_gst_0_7.png}
%          \caption{$p_v = 0.7$}
%          \label{fig:break_safety_before_gst_0_7}
%      \end{subfigure}
%      \hfill
%         \caption{Probability of disagreement in a \probft $n=100$.}
%         \label{fig:break_safety_before_GST}
% \end{figure}

% \section{Analysis of \prober}
}{}
\end{document}
